Achievable Rates and Error Exponents for a Class of Mismatched Compound Channels

This paper investigates achievable information rates and error exponents of mismatched decoding when the channel belongs to the class of channels that are close to the decoding metric in terms of relative entropy. For both discrete- and continuous-alphabet channels, we derive approximations of the worst-case achievable information rates and error exponents as a function of the radius of a small relative entropy ball centered at the decoding metric, allowing the characterization of the loss incurred due to imperfect channel estimation. We provide a number of examples including symmetric metrics and modulo- additive noise metrics for discrete systems, and nearest neighbor decoding for continuous-alphabet channels, where we derive the approximation when the channel admits arbitrary statistics and when it is assumed noise-additive with unknown finite second-order moment.

==> Tables/Channelscont.txt <==
x1	Wopt1	Wapp1	x2	Wopt2	Wapp2
-2.000e+01	-2.009e+02	-1.972e+02	-2.000e+01	-2.009e+02	-1.983e+02
-1.996e+01	-2.001e+02	-1.964e+02	-1.996e+01	-2.001e+02	-1.975e+02
-1.992e+01	-1.993e+02	-1.956e+02	-1.992e+01	-1.993e+02	-1.967e+02
-1.988e+01	-1.985e+02	-1.948e+02	-1.988e+01	-1.985e+02	-1.959e+02
-1.984e+01	-1.977e+02	-1.940e+02	-1.984e+01	-1.977e+02	-1.951e+02
-1.980e+01	-1.969e+02	-1.932e+02	-1.980e+01	-1.969e+02	-1.943e+02
-1.976e+01	-1.961e+02	-1.925e+02	-1.976e+01	-1.961e+02	-1.936e+02
-1.972e+01	-1.954e+02	-1.917e+02	-1.972e+01	-1.954e+02	-1.928e+02
-1.968e+01	-1.946e+02	-1.909e+02	-1.968e+01	-1.946e+02	-1.920e+02
-1.964e+01	-1.938e+02	-1.901e+02	-1.964e+01	-1.938e+02	-1.912e+02
-1.960e+01	-1.930e+02	-1.893e+02	-1.960e+01	-1.930e+02	-1.904e+02
-1.956e+01	-1.922e+02	-1.885e+02	-1.956e+01	-1.922e+02	-1.896e+02
-1.952e+01	-1.914e+02	-1.878e+02	-1.952e+01	-1.914e+02	-1.889e+02
-1.948e+01	-1.907e+02	-1.870e+02	-1.948e+01	-1.907e+02	-1.881e+02
-1.944e+01	-1.899e+02	-1.862e+02	-1.944e+01	-1.899e+02	-1.873e+02
-1.940e+01	-1.891e+02	-1.854e+02	-1.940e+01	-1.891e+02	-1.865e+02
-1.936e+01	-1.883e+02	-1.847e+02	-1.936e+01	-1.883e+02	-1.858e+02
-1.932e+01	-1.876e+02	-1.839e+02	-1.932e+01	-1.876e+02	-1.850e+02
-1.928e+01	-1.868e+02	-1.831e+02	-1.928e+01	-1.868e+02	-1.842e+02
-1.924e+01	-1.860e+02	-1.824e+02	-1.924e+01	-1.860e+02	-1.835e+02
-1.920e+01	-1.852e+02	-1.816e+02	-1.920e+01	-1.852e+02	-1.827e+02
-1.916e+01	-1.845e+02	-1.808e+02	-1.916e+01	-1.845e+02	-1.819e+02
-1.912e+01	-1.837e+02	-1.801e+02	-1.912e+01	-1.837e+02	-1.812e+02
-1.908e+01	-1.829e+02	-1.793e+02	-1.908e+01	-1.829e+02	-1.804e+02
-1.904e+01	-1.822e+02	-1.786e+02	-1.904e+01	-1.822e+02	-1.797e+02
-1.900e+01	-1.814e+02	-1.778e+02	-1.900e+01	-1.814e+02	-1.789e+02
-1.896e+01	-1.807e+02	-1.771e+02	-1.896e+01	-1.807e+02	-1.781e+02
-1.892e+01	-1.799e+02	-1.763e+02	-1.892e+01	-1.799e+02	-1.774e+02
-1.888e+01	-1.791e+02	-1.755e+02	-1.888e+01	-1.791e+02	-1.766e+02
-1.884e+01	-1.784e+02	-1.748e+02	-1.884e+01	-1.784e+02	-1.759e+02
-1.880e+01	-1.776e+02	-1.740e+02	-1.880e+01	-1.776e+02	-1.751e+02
-1.876e+01	-1.769e+02	-1.733e+02	-1.876e+01	-1.769e+02	-1.744e+02
-1.872e+01	-1.761e+02	-1.726e+02	-1.872e+01	-1.761e+02	-1.736e+02
-1.868e+01	-1.754e+02	-1.718e+02	-1.868e+01	-1.754e+02	-1.729e+02
-1.864e+01	-1.746e+02	-1.711e+02	-1.864e+01	-1.746e+02	-1.722e+02
-1.860e+01	-1.739e+02	-1.703e+02	-1.860e+01	-1.739e+02	-1.714e+02
-1.856e+01	-1.732e+02	-1.696e+02	-1.856e+01	-1.732e+02	-1.707e+02
-1.852e+01	-1.724e+02	-1.689e+02	-1.852e+01	-1.724e+02	-1.699e+02
-1.848e+01	-1.717e+02	-1.681e+02	-1.848e+01	-1.717e+02	-1.692e+02
-1.844e+01	-1.709e+02	-1.674e+02	-1.844e+01	-1.709e+02	-1.685e+02
-1.840e+01	-1.702e+02	-1.667e+02	-1.840e+01	-1.702e+02	-1.677e+02
-1.836e+01	-1.695e+02	-1.659e+02	-1.836e+01	-1.695e+02	-1.670e+02
-1.832e+01	-1.687e+02	-1.652e+02	-1.832e+01	-1.687e+02	-1.663e+02
-1.828e+01	-1.680e+02	-1.645e+02	-1.828e+01	-1.680e+02	-1.656e+02
-1.824e+01	-1.673e+02	-1.637e+02	-1.824e+01	-1.673e+02	-1.648e+02
-1.820e+01	-1.665e+02	-1.630e+02	-1.820e+01	-1.665e+02	-1.641e+02
-1.816e+01	-1.658e+02	-1.623e+02	-1.816e+01	-1.658e+02	-1.634e+02
-1.812e+01	-1.651e+02	-1.616e+02	-1.812e+01	-1.651e+02	-1.627e+02
-1.808e+01	-1.644e+02	-1.608e+02	-1.808e+01	-1.644e+02	-1.619e+02
-1.804e+01	-1.636e+02	-1.601e+02	-1.804e+01	-1.636e+02	-1.612e+02
-1.800e+01	-1.629e+02	-1.594e+02	-1.800e+01	-1.629e+02	-1.605e+02
-1.796e+01	-1.622e+02	-1.587e+02	-1.796e+01	-1.622e+02	-1.598e+02
-1.792e+01	-1.615e+02	-1.580e+02	-1.792e+01	-1.615e+02	-1.591e+02
-1.788e+01	-1.608e+02	-1.573e+02	-1.788e+01	-1.608e+02	-1.584e+02
-1.784e+01	-1.601e+02	-1.566e+02	-1.784e+01	-1.601e+02	-1.577e+02
-1.780e+01	-1.593e+02	-1.559e+02	-1.780e+01	-1.593e+02	-1.569e+02
-1.776e+01	-1.586e+02	-1.551e+02	-1.776e+01	-1.586e+02	-1.562e+02
-1.772e+01	-1.579e+02	-1.544e+02	-1.772e+01	-1.579e+02	-1.555e+02
-1.768e+01	-1.572e+02	-1.537e+02	-1.768e+01	-1.572e+02	-1.548e+02
-1.764e+01	-1.565e+02	-1.530e+02	-1.764e+01	-1.565e+02	-1.541e+02
-1.760e+01	-1.558e+02	-1.523e+02	-1.760e+01	-1.558e+02	-1.534e+02
-1.756e+01	-1.551e+02	-1.516e+02	-1.756e+01	-1.551e+02	-1.527e+02
-1.752e+01	-1.544e+02	-1.509e+02	-1.752e+01	-1.544e+02	-1.520e+02
-1.748e+01	-1.537e+02	-1.502e+02	-1.748e+01	-1.537e+02	-1.513e+02
-1.744e+01	-1.530e+02	-1.496e+02	-1.744e+01	-1.530e+02	-1.506e+02
-1.740e+01	-1.523e+02	-1.489e+02	-1.740e+01	-1.523e+02	-1.499e+02
-1.736e+01	-1.516e+02	-1.482e+02	-1.736e+01	-1.516e+02	-1.493e+02
-1.732e+01	-1.509e+02	-1.475e+02	-1.732e+01	-1.509e+02	-1.486e+02
-1.728e+01	-1.502e+02	-1.468e+02	-1.728e+01	-1.502e+02	-1.479e+02
-1.724e+01	-1.495e+02	-1.461e+02	-1.724e+01	-1.495e+02	-1.472e+02
-1.720e+01	-1.488e+02	-1.454e+02	-1.720e+01	-1.488e+02	-1.465e+02
-1.716e+01	-1.482e+02	-1.447e+02	-1.716e+01	-1.482e+02	-1.458e+02
-1.712e+01	-1.475e+02	-1.441e+02	-1.712e+01	-1.475e+02	-1.451e+02
-1.708e+01	-1.468e+02	-1.434e+02	-1.708e+01	-1.468e+02	-1.445e+02
-1.704e+01	-1.461e+02	-1.427e+02	-1.704e+01	-1.461e+02	-1.438e+02
-1.700e+01	-1.454e+02	-1.420e+02	-1.700e+01	-1.454e+02	-1.431e+02
-1.696e+01	-1.447e+02	-1.413e+02	-1.696e+01	-1.447e+02	-1.424e+02
-1.692e+01	-1.441e+02	-1.407e+02	-1.692e+01	-1.441e+02	-1.418e+02
-1.688e+01	-1.434e+02	-1.400e+02	-1.688e+01	-1.434e+02	-1.411e+02
-1.684e+01	-1.427e+02	-1.393e+02	-1.684e+01	-1.427e+02	-1.404e+02
-1.680e+01	-1.420e+02	-1.387e+02	-1.680e+01	-1.420e+02	-1.397e+02
-1.676e+01	-1.414e+02	-1.380e+02	-1.676e+01	-1.414e+02	-1.391e+02
-1.672e+01	-1.407e+02	-1.373e+02	-1.672e+01	-1.407e+02	-1.384e+02
-1.668e+01	-1.400e+02	-1.367e+02	-1.668e+01	-1.400e+02	-1.378e+02
-1.664e+01	-1.394e+02	-1.360e+02	-1.664e+01	-1.394e+02	-1.371e+02
-1.660e+01	-1.387e+02	-1.354e+02	-1.660e+01	-1.387e+02	-1.364e+02
-1.656e+01	-1.380e+02	-1.347e+02	-1.656e+01	-1.380e+02	-1.358e+02
-1.652e+01	-1.374e+02	-1.340e+02	-1.652e+01	-1.374e+02	-1.351e+02
-1.648e+01	-1.367e+02	-1.334e+02	-1.648e+01	-1.367e+02	-1.345e+02
-1.644e+01	-1.361e+02	-1.327e+02	-1.644e+01	-1.361e+02	-1.338e+02
-1.640e+01	-1.354e+02	-1.321e+02	-1.640e+01	-1.354e+02	-1.332e+02
-1.636e+01	-1.347e+02	-1.314e+02	-1.636e+01	-1.347e+02	-1.325e+02
-1.632e+01	-1.341e+02	-1.308e+02	-1.632e+01	-1.341e+02	-1.319e+02
-1.628e+01	-1.334e+02	-1.301e+02	-1.628e+01	-1.334e+02	-1.312e+02
-1.624e+01	-1.328e+02	-1.295e+02	-1.624e+01	-1.328e+02	-1.306e+02
-1.620e+01	-1.321e+02	-1.288e+02	-1.620e+01	-1.321e+02	-1.299e+02
-1.616e+01	-1.315e+02	-1.282e+02	-1.616e+01	-1.315e+02	-1.293e+02
-1.612e+01	-1.308e+02	-1.276e+02	-1.612e+01	-1.308e+02	-1.286e+02
-1.608e+01	-1.302e+02	-1.269e+02	-1.608e+01	-1.302e+02	-1.280e+02
-1.604e+01	-1.296e+02	-1.263e+02	-1.604e+01	-1.296e+02	-1.274e+02
-1.600e+01	-1.289e+02	-1.256e+02	-1.600e+01	-1.289e+02	-1.267e+02
-1.596e+01	-1.283e+02	-1.250e+02	-1.596e+01	-1.283e+02	-1.261e+02
-1.592e+01	-1.276e+02	-1.244e+02	-1.592e+01	-1.276e+02	-1.254e+02
-1.588e+01	-1.270e+02	-1.237e+02	-1.588e+01	-1.270e+02	-1.248e+02
-1.584e+01	-1.264e+02	-1.231e+02	-1.584e+01	-1.264e+02	-1.242e+02
-1.580e+01	-1.257e+02	-1.225e+02	-1.580e+01	-1.257e+02	-1.236e+02
-1.576e+01	-1.251e+02	-1.219e+02	-1.576e+01	-1.251e+02	-1.229e+02
-1.572e+01	-1.245e+02	-1.212e+02	-1.572e+01	-1.245e+02	-1.223e+02
-1.568e+01	-1.239e+02	-1.206e+02	-1.568e+01	-1.239e+02	-1.217e+02
-1.564e+01	-1.232e+02	-1.200e+02	-1.564e+01	-1.232e+02	-1.211e+02
-1.560e+01	-1.226e+02	-1.194e+02	-1.560e+01	-1.226e+02	-1.204e+02
-1.556e+01	-1.220e+02	-1.188e+02	-1.556e+01	-1.220e+02	-1.198e+02
-1.552e+01	-1.214e+02	-1.181e+02	-1.552e+01	-1.214e+02	-1.192e+02
-1.548e+01	-1.207e+02	-1.175e+02	-1.548e+01	-1.207e+02	-1.186e+02
-1.544e+01	-1.201e+02	-1.169e+02	-1.544e+01	-1.201e+02	-1.180e+02
-1.540e+01	-1.195e+02	-1.163e+02	-1.540e+01	-1.195e+02	-1.174e+02
-1.536e+01	-1.189e+02	-1.157e+02	-1.536e+01	-1.189e+02	-1.168e+02
-1.532e+01	-1.183e+02	-1.151e+02	-1.532e+01	-1.183e+02	-1.161e+02
-1.528e+01	-1.177e+02	-1.145e+02	-1.528e+01	-1.177e+02	-1.155e+02
-1.524e+01	-1.170e+02	-1.139e+02	-1.524e+01	-1.170e+02	-1.149e+02
-1.520e+01	-1.164e+02	-1.133e+02	-1.520e+01	-1.164e+02	-1.143e+02
-1.516e+01	-1.158e+02	-1.127e+02	-1.516e+01	-1.158e+02	-1.137e+02
-1.512e+01	-1.152e+02	-1.121e+02	-1.512e+01	-1.152e+02	-1.131e+02
-1.508e+01	-1.146e+02	-1.115e+02	-1.508e+01	-1.146e+02	-1.125e+02
-1.504e+01	-1.140e+02	-1.109e+02	-1.504e+01	-1.140e+02	-1.119e+02
-1.500e+01	-1.134e+02	-1.103e+02	-1.500e+01	-1.134e+02	-1.113e+02
-1.496e+01	-1.128e+02	-1.097e+02	-1.496e+01	-1.128e+02	-1.107e+02
-1.492e+01	-1.122e+02	-1.091e+02	-1.492e+01	-1.122e+02	-1.101e+02
-1.488e+01	-1.116e+02	-1.085e+02	-1.488e+01	-1.116e+02	-1.096e+02
-1.484e+01	-1.110e+02	-1.079e+02	-1.484e+01	-1.110e+02	-1.090e+02
-1.480e+01	-1.104e+02	-1.073e+02	-1.480e+01	-1.104e+02	-1.084e+02
-1.476e+01	-1.098e+02	-1.067e+02	-1.476e+01	-1.098e+02	-1.078e+02
-1.472e+01	-1.093e+02	-1.061e+02	-1.472e+01	-1.093e+02	-1.072e+02
-1.468e+01	-1.087e+02	-1.056e+02	-1.468e+01	-1.087e+02	-1.066e+02
-1.464e+01	-1.081e+02	-1.050e+02	-1.464e+01	-1.081e+02	-1.060e+02
-1.460e+01	-1.075e+02	-1.044e+02	-1.460e+01	-1.075e+02	-1.055e+02
-1.456e+01	-1.069e+02	-1.038e+02	-1.456e+01	-1.069e+02	-1.049e+02
-1.452e+01	-1.063e+02	-1.032e+02	-1.452e+01	-1.063e+02	-1.043e+02
-1.448e+01	-1.058e+02	-1.027e+02	-1.448e+01	-1.058e+02	-1.037e+02
-1.444e+01	-1.052e+02	-1.021e+02	-1.444e+01	-1.052e+02	-1.032e+02
-1.440e+01	-1.046e+02	-1.015e+02	-1.440e+01	-1.046e+02	-1.026e+02
-1.436e+01	-1.040e+02	-1.010e+02	-1.436e+01	-1.040e+02	-1.020e+02
-1.432e+01	-1.035e+02	-1.004e+02	-1.432e+01	-1.035e+02	-1.014e+02
-1.428e+01	-1.029e+02	-9.982e+01	-1.428e+01	-1.029e+02	-1.009e+02
-1.424e+01	-1.023e+02	-9.925e+01	-1.424e+01	-1.023e+02	-1.003e+02
-1.420e+01	-1.017e+02	-9.869e+01	-1.420e+01	-1.017e+02	-9.974e+01
-1.416e+01	-1.012e+02	-9.813e+01	-1.416e+01	-1.012e+02	-9.918e+01
-1.412e+01	-1.006e+02	-9.757e+01	-1.412e+01	-1.006e+02	-9.862e+01
-1.408e+01	-1.000e+02	-9.701e+01	-1.408e+01	-1.000e+02	-9.806e+01
-1.404e+01	-9.948e+01	-9.645e+01	-1.404e+01	-9.948e+01	-9.751e+01
-1.400e+01	-9.892e+01	-9.590e+01	-1.400e+01	-9.892e+01	-9.695e+01
-1.396e+01	-9.836e+01	-9.534e+01	-1.396e+01	-9.836e+01	-9.640e+01
-1.392e+01	-9.780e+01	-9.479e+01	-1.392e+01	-9.780e+01	-9.584e+01
-1.388e+01	-9.725e+01	-9.424e+01	-1.388e+01	-9.725e+01	-9.529e+01
-1.384e+01	-9.669e+01	-9.369e+01	-1.384e+01	-9.669e+01	-9.474e+01
-1.380e+01	-9.614e+01	-9.315e+01	-1.380e+01	-9.614e+01	-9.419e+01
-1.376e+01	-9.559e+01	-9.260e+01	-1.376e+01	-9.559e+01	-9.365e+01
-1.372e+01	-9.504e+01	-9.206e+01	-1.372e+01	-9.504e+01	-9.310e+01
-1.368e+01	-9.449e+01	-9.151e+01	-1.368e+01	-9.449e+01	-9.256e+01
-1.364e+01	-9.394e+01	-9.097e+01	-1.364e+01	-9.394e+01	-9.202e+01
-1.360e+01	-9.340e+01	-9.043e+01	-1.360e+01	-9.340e+01	-9.148e+01
-1.356e+01	-9.286e+01	-8.990e+01	-1.356e+01	-9.286e+01	-9.094e+01
-1.352e+01	-9.231e+01	-8.936e+01	-1.352e+01	-9.231e+01	-9.040e+01
-1.348e+01	-9.177e+01	-8.883e+01	-1.348e+01	-9.177e+01	-8.987e+01
-1.344e+01	-9.124e+01	-8.829e+01	-1.344e+01	-9.124e+01	-8.934e+01
-1.340e+01	-9.070e+01	-8.776e+01	-1.340e+01	-9.070e+01	-8.880e+01
-1.336e+01	-9.016e+01	-8.723e+01	-1.336e+01	-9.016e+01	-8.827e+01
-1.332e+01	-8.963e+01	-8.670e+01	-1.332e+01	-8.963e+01	-8.775e+01
-1.328e+01	-8.910e+01	-8.618e+01	-1.328e+01	-8.910e+01	-8.722e+01
-1.324e+01	-8.857e+01	-8.565e+01	-1.324e+01	-8.857e+01	-8.669e+01
-1.320e+01	-8.804e+01	-8.513e+01	-1.320e+01	-8.804e+01	-8.617e+01
-1.316e+01	-8.751e+01	-8.461e+01	-1.316e+01	-8.751e+01	-8.565e+01
-1.312e+01	-8.699e+01	-8.409e+01	-1.312e+01	-8.699e+01	-8.513e+01
-1.308e+01	-8.646e+01	-8.357e+01	-1.308e+01	-8.646e+01	-8.461e+01
-1.304e+01	-8.594e+01	-8.305e+01	-1.304e+01	-8.594e+01	-8.409e+01
-1.300e+01	-8.542e+01	-8.254e+01	-1.300e+01	-8.542e+01	-8.358e+01
-1.296e+01	-8.490e+01	-8.203e+01	-1.296e+01	-8.490e+01	-8.306e+01
-1.292e+01	-8.438e+01	-8.151e+01	-1.292e+01	-8.438e+01	-8.255e+01
-1.288e+01	-8.387e+01	-8.100e+01	-1.288e+01	-8.387e+01	-8.204e+01
-1.284e+01	-8.335e+01	-8.050e+01	-1.284e+01	-8.335e+01	-8.153e+01
-1.280e+01	-8.284e+01	-7.999e+01	-1.280e+01	-8.284e+01	-8.102e+01
-1.276e+01	-8.233e+01	-7.948e+01	-1.276e+01	-8.233e+01	-8.052e+01
-1.272e+01	-8.182e+01	-7.898e+01	-1.272e+01	-8.182e+01	-8.001e+01
-1.268e+01	-8.131e+01	-7.848e+01	-1.268e+01	-8.131e+01	-7.951e+01
-1.264e+01	-8.080e+01	-7.798e+01	-1.264e+01	-8.080e+01	-7.901e+01
-1.260e+01	-8.030e+01	-7.748e+01	-1.260e+01	-8.030e+01	-7.851e+01
-1.256e+01	-7.980e+01	-7.698e+01	-1.256e+01	-7.980e+01	-7.801e+01
-1.252e+01	-7.929e+01	-7.649e+01	-1.252e+01	-7.929e+01	-7.751e+01
-1.248e+01	-7.879e+01	-7.599e+01	-1.248e+01	-7.879e+01	-7.702e+01
-1.244e+01	-7.830e+01	-7.550e+01	-1.244e+01	-7.830e+01	-7.653e+01
-1.240e+01	-7.780e+01	-7.501e+01	-1.240e+01	-7.780e+01	-7.604e+01
-1.236e+01	-7.730e+01	-7.452e+01	-1.236e+01	-7.730e+01	-7.555e+01
-1.232e+01	-7.681e+01	-7.403e+01	-1.232e+01	-7.681e+01	-7.506e+01
-1.228e+01	-7.632e+01	-7.355e+01	-1.228e+01	-7.632e+01	-7.457e+01
-1.224e+01	-7.583e+01	-7.306e+01	-1.224e+01	-7.583e+01	-7.409e+01
-1.220e+01	-7.534e+01	-7.258e+01	-1.220e+01	-7.534e+01	-7.360e+01
-1.216e+01	-7.485e+01	-7.210e+01	-1.216e+01	-7.485e+01	-7.312e+01
-1.212e+01	-7.437e+01	-7.162e+01	-1.212e+01	-7.437e+01	-7.264e+01
-1.208e+01	-7.388e+01	-7.114e+01	-1.208e+01	-7.388e+01	-7.216e+01
-1.204e+01	-7.340e+01	-7.067e+01	-1.204e+01	-7.340e+01	-7.169e+01
-1.200e+01	-7.292e+01	-7.019e+01	-1.200e+01	-7.292e+01	-7.121e+01
-1.196e+01	-7.244e+01	-6.972e+01	-1.196e+01	-7.244e+01	-7.074e+01
-1.192e+01	-7.196e+01	-6.925e+01	-1.192e+01	-7.196e+01	-7.026e+01
-1.188e+01	-7.149e+01	-6.878e+01	-1.188e+01	-7.149e+01	-6.979e+01
-1.184e+01	-7.101e+01	-6.831e+01	-1.184e+01	-7.101e+01	-6.933e+01
-1.180e+01	-7.054e+01	-6.784e+01	-1.180e+01	-7.054e+01	-6.886e+01
-1.176e+01	-7.007e+01	-6.738e+01	-1.176e+01	-7.007e+01	-6.839e+01
-1.172e+01	-6.960e+01	-6.691e+01	-1.172e+01	-6.960e+01	-6.793e+01
-1.168e+01	-6.913e+01	-6.645e+01	-1.168e+01	-6.913e+01	-6.747e+01
-1.164e+01	-6.866e+01	-6.599e+01	-1.164e+01	-6.866e+01	-6.700e+01
-1.160e+01	-6.820e+01	-6.553e+01	-1.160e+01	-6.820e+01	-6.655e+01
-1.156e+01	-6.774e+01	-6.508e+01	-1.156e+01	-6.774e+01	-6.609e+01
-1.152e+01	-6.727e+01	-6.462e+01	-1.152e+01	-6.727e+01	-6.563e+01
-1.148e+01	-6.681e+01	-6.417e+01	-1.148e+01	-6.681e+01	-6.518e+01
-1.144e+01	-6.636e+01	-6.372e+01	-1.144e+01	-6.636e+01	-6.473e+01
-1.140e+01	-6.590e+01	-6.327e+01	-1.140e+01	-6.590e+01	-6.427e+01
-1.136e+01	-6.544e+01	-6.282e+01	-1.136e+01	-6.544e+01	-6.382e+01
-1.132e+01	-6.499e+01	-6.237e+01	-1.132e+01	-6.499e+01	-6.338e+01
-1.128e+01	-6.454e+01	-6.193e+01	-1.128e+01	-6.454e+01	-6.293e+01
-1.124e+01	-6.409e+01	-6.148e+01	-1.124e+01	-6.409e+01	-6.249e+01
-1.120e+01	-6.364e+01	-6.104e+01	-1.120e+01	-6.364e+01	-6.204e+01
-1.116e+01	-6.319e+01	-6.060e+01	-1.116e+01	-6.319e+01	-6.160e+01
-1.112e+01	-6.275e+01	-6.016e+01	-1.112e+01	-6.275e+01	-6.116e+01
-1.108e+01	-6.230e+01	-5.972e+01	-1.108e+01	-6.230e+01	-6.072e+01
-1.104e+01	-6.186e+01	-5.929e+01	-1.104e+01	-6.186e+01	-6.029e+01
-1.100e+01	-6.142e+01	-5.885e+01	-1.100e+01	-6.142e+01	-5.985e+01
-1.096e+01	-6.098e+01	-5.842e+01	-1.096e+01	-6.098e+01	-5.942e+01
-1.092e+01	-6.054e+01	-5.799e+01	-1.092e+01	-6.054e+01	-5.899e+01
-1.088e+01	-6.011e+01	-5.756e+01	-1.088e+01	-6.011e+01	-5.856e+01
-1.084e+01	-5.967e+01	-5.713e+01	-1.084e+01	-5.967e+01	-5.813e+01
-1.080e+01	-5.924e+01	-5.671e+01	-1.080e+01	-5.924e+01	-5.770e+01
-1.076e+01	-5.881e+01	-5.628e+01	-1.076e+01	-5.881e+01	-5.728e+01
-1.072e+01	-5.838e+01	-5.586e+01	-1.072e+01	-5.838e+01	-5.685e+01
-1.068e+01	-5.795e+01	-5.544e+01	-1.068e+01	-5.795e+01	-5.643e+01
-1.064e+01	-5.752e+01	-5.502e+01	-1.064e+01	-5.752e+01	-5.601e+01
-1.060e+01	-5.710e+01	-5.460e+01	-1.060e+01	-5.710e+01	-5.559e+01
-1.056e+01	-5.668e+01	-5.419e+01	-1.056e+01	-5.668e+01	-5.517e+01
-1.052e+01	-5.625e+01	-5.377e+01	-1.052e+01	-5.625e+01	-5.476e+01
-1.048e+01	-5.583e+01	-5.336e+01	-1.048e+01	-5.583e+01	-5.434e+01
-1.044e+01	-5.542e+01	-5.295e+01	-1.044e+01	-5.542e+01	-5.393e+01
-1.040e+01	-5.500e+01	-5.254e+01	-1.040e+01	-5.500e+01	-5.352e+01
-1.036e+01	-5.458e+01	-5.213e+01	-1.036e+01	-5.458e+01	-5.311e+01
-1.032e+01	-5.417e+01	-5.172e+01	-1.032e+01	-5.417e+01	-5.270e+01
-1.028e+01	-5.376e+01	-5.132e+01	-1.028e+01	-5.376e+01	-5.230e+01
-1.024e+01	-5.335e+01	-5.092e+01	-1.024e+01	-5.335e+01	-5.189e+01
-1.020e+01	-5.294e+01	-5.051e+01	-1.020e+01	-5.294e+01	-5.149e+01
-1.016e+01	-5.253e+01	-5.011e+01	-1.016e+01	-5.253e+01	-5.109e+01
-1.012e+01	-5.213e+01	-4.972e+01	-1.012e+01	-5.213e+01	-5.069e+01
-1.008e+01	-5.172e+01	-4.932e+01	-1.008e+01	-5.172e+01	-5.029e+01
-1.004e+01	-5.132e+01	-4.892e+01	-1.004e+01	-5.132e+01	-4.990e+01
-1.000e+01	-5.092e+01	-4.853e+01	-1.000e+01	-5.092e+01	-4.950e+01
-9.960e+00	-5.052e+01	-4.814e+01	-9.960e+00	-5.052e+01	-4.911e+01
-9.920e+00	-5.012e+01	-4.775e+01	-9.920e+00	-5.012e+01	-4.872e+01
-9.880e+00	-4.973e+01	-4.736e+01	-9.880e+00	-4.973e+01	-4.833e+01
-9.840e+00	-4.933e+01	-4.697e+01	-9.840e+00	-4.933e+01	-4.794e+01
-9.800e+00	-4.894e+01	-4.659e+01	-9.800e+00	-4.894e+01	-4.755e+01
-9.760e+00	-4.855e+01	-4.620e+01	-9.760e+00	-4.855e+01	-4.717e+01
-9.720e+00	-4.816e+01	-4.582e+01	-9.720e+00	-4.816e+01	-4.678e+01
-9.680e+00	-4.777e+01	-4.544e+01	-9.680e+00	-4.777e+01	-4.640e+01
-9.640e+00	-4.738e+01	-4.506e+01	-9.640e+00	-4.738e+01	-4.602e+01
-9.600e+00	-4.700e+01	-4.468e+01	-9.600e+00	-4.700e+01	-4.564e+01
-9.560e+00	-4.662e+01	-4.431e+01	-9.560e+00	-4.662e+01	-4.527e+01
-9.520e+00	-4.623e+01	-4.394e+01	-9.520e+00	-4.623e+01	-4.489e+01
-9.480e+00	-4.585e+01	-4.356e+01	-9.480e+00	-4.585e+01	-4.452e+01
-9.440e+00	-4.548e+01	-4.319e+01	-9.440e+00	-4.548e+01	-4.414e+01
-9.400e+00	-4.510e+01	-4.282e+01	-9.400e+00	-4.510e+01	-4.377e+01
-9.360e+00	-4.472e+01	-4.246e+01	-9.360e+00	-4.472e+01	-4.340e+01
-9.320e+00	-4.435e+01	-4.209e+01	-9.320e+00	-4.435e+01	-4.304e+01
-9.280e+00	-4.398e+01	-4.173e+01	-9.280e+00	-4.398e+01	-4.267e+01
-9.240e+00	-4.361e+01	-4.136e+01	-9.240e+00	-4.361e+01	-4.231e+01
-9.200e+00	-4.324e+01	-4.100e+01	-9.200e+00	-4.324e+01	-4.195e+01
-9.160e+00	-4.287e+01	-4.064e+01	-9.160e+00	-4.287e+01	-4.158e+01
-9.120e+00	-4.251e+01	-4.029e+01	-9.120e+00	-4.251e+01	-4.123e+01
-9.080e+00	-4.214e+01	-3.993e+01	-9.080e+00	-4.214e+01	-4.087e+01
-9.040e+00	-4.178e+01	-3.957e+01	-9.040e+00	-4.178e+01	-4.051e+01
-9.000e+00	-4.142e+01	-3.922e+01	-9.000e+00	-4.142e+01	-4.016e+01
-8.960e+00	-4.106e+01	-3.887e+01	-8.960e+00	-4.106e+01	-3.980e+01
-8.920e+00	-4.070e+01	-3.852e+01	-8.920e+00	-4.070e+01	-3.945e+01
-8.880e+00	-4.035e+01	-3.817e+01	-8.880e+00	-4.035e+01	-3.910e+01
-8.840e+00	-3.999e+01	-3.783e+01	-8.840e+00	-3.999e+01	-3.876e+01
-8.800e+00	-3.964e+01	-3.748e+01	-8.800e+00	-3.964e+01	-3.841e+01
-8.760e+00	-3.929e+01	-3.714e+01	-8.760e+00	-3.929e+01	-3.807e+01
-8.720e+00	-3.894e+01	-3.680e+01	-8.720e+00	-3.894e+01	-3.772e+01
-8.680e+00	-3.859e+01	-3.646e+01	-8.680e+00	-3.859e+01	-3.738e+01
-8.640e+00	-3.824e+01	-3.612e+01	-8.640e+00	-3.824e+01	-3.704e+01
-8.600e+00	-3.790e+01	-3.578e+01	-8.600e+00	-3.790e+01	-3.670e+01
-8.560e+00	-3.756e+01	-3.545e+01	-8.560e+00	-3.756e+01	-3.637e+01
-8.520e+00	-3.721e+01	-3.512e+01	-8.520e+00	-3.721e+01	-3.603e+01
-8.480e+00	-3.687e+01	-3.478e+01	-8.480e+00	-3.687e+01	-3.570e+01
-8.440e+00	-3.654e+01	-3.445e+01	-8.440e+00	-3.654e+01	-3.537e+01
-8.400e+00	-3.620e+01	-3.413e+01	-8.400e+00	-3.620e+01	-3.504e+01
-8.360e+00	-3.586e+01	-3.380e+01	-8.360e+00	-3.586e+01	-3.471e+01
-8.320e+00	-3.553e+01	-3.347e+01	-8.320e+00	-3.553e+01	-3.438e+01
-8.280e+00	-3.520e+01	-3.315e+01	-8.280e+00	-3.520e+01	-3.406e+01
-8.240e+00	-3.487e+01	-3.283e+01	-8.240e+00	-3.487e+01	-3.373e+01
-8.200e+00	-3.454e+01	-3.251e+01	-8.200e+00	-3.454e+01	-3.341e+01
-8.160e+00	-3.421e+01	-3.219e+01	-8.160e+00	-3.421e+01	-3.309e+01
-8.120e+00	-3.389e+01	-3.187e+01	-8.120e+00	-3.389e+01	-3.277e+01
-8.080e+00	-3.356e+01	-3.156e+01	-8.080e+00	-3.356e+01	-3.245e+01
-8.040e+00	-3.324e+01	-3.124e+01	-8.040e+00	-3.324e+01	-3.214e+01
-8.000e+00	-3.292e+01	-3.093e+01	-8.000e+00	-3.292e+01	-3.182e+01
-7.960e+00	-3.260e+01	-3.062e+01	-7.960e+00	-3.260e+01	-3.151e+01
-7.920e+00	-3.228e+01	-3.031e+01	-7.920e+00	-3.228e+01	-3.120e+01
-7.880e+00	-3.197e+01	-3.000e+01	-7.880e+00	-3.197e+01	-3.089e+01
-7.840e+00	-3.165e+01	-2.970e+01	-7.840e+00	-3.165e+01	-3.058e+01
-7.800e+00	-3.134e+01	-2.940e+01	-7.800e+00	-3.134e+01	-3.028e+01
-7.760e+00	-3.103e+01	-2.909e+01	-7.760e+00	-3.103e+01	-2.997e+01
-7.720e+00	-3.072e+01	-2.879e+01	-7.720e+00	-3.072e+01	-2.967e+01
-7.680e+00	-3.041e+01	-2.849e+01	-7.680e+00	-3.041e+01	-2.937e+01
-7.640e+00	-3.010e+01	-2.820e+01	-7.640e+00	-3.010e+01	-2.907e+01
-7.600e+00	-2.980e+01	-2.790e+01	-7.600e+00	-2.980e+01	-2.877e+01
-7.560e+00	-2.950e+01	-2.761e+01	-7.560e+00	-2.950e+01	-2.847e+01
-7.520e+00	-2.919e+01	-2.731e+01	-7.520e+00	-2.919e+01	-2.818e+01
-7.480e+00	-2.889e+01	-2.702e+01	-7.480e+00	-2.889e+01	-2.789e+01
-7.440e+00	-2.860e+01	-2.673e+01	-7.440e+00	-2.860e+01	-2.760e+01
-7.400e+00	-2.830e+01	-2.645e+01	-7.400e+00	-2.830e+01	-2.731e+01
-7.360e+00	-2.800e+01	-2.616e+01	-7.360e+00	-2.800e+01	-2.702e+01
-7.320e+00	-2.771e+01	-2.588e+01	-7.320e+00	-2.771e+01	-2.673e+01
-7.280e+00	-2.742e+01	-2.559e+01	-7.280e+00	-2.742e+01	-2.645e+01
-7.240e+00	-2.713e+01	-2.531e+01	-7.240e+00	-2.713e+01	-2.616e+01
-7.200e+00	-2.684e+01	-2.503e+01	-7.200e+00	-2.684e+01	-2.588e+01
-7.160e+00	-2.655e+01	-2.476e+01	-7.160e+00	-2.655e+01	-2.560e+01
-7.120e+00	-2.627e+01	-2.448e+01	-7.120e+00	-2.627e+01	-2.532e+01
-7.080e+00	-2.598e+01	-2.421e+01	-7.080e+00	-2.598e+01	-2.504e+01
-7.040e+00	-2.570e+01	-2.393e+01	-7.040e+00	-2.570e+01	-2.477e+01
-7.000e+00	-2.542e+01	-2.366e+01	-7.000e+00	-2.542e+01	-2.450e+01
-6.960e+00	-2.514e+01	-2.339e+01	-6.960e+00	-2.514e+01	-2.422e+01
-6.920e+00	-2.486e+01	-2.312e+01	-6.920e+00	-2.486e+01	-2.395e+01
-6.880e+00	-2.459e+01	-2.286e+01	-6.880e+00	-2.459e+01	-2.368e+01
-6.840e+00	-2.431e+01	-2.259e+01	-6.840e+00	-2.431e+01	-2.342e+01
-6.800e+00	-2.404e+01	-2.233e+01	-6.800e+00	-2.404e+01	-2.315e+01
-6.760e+00	-2.377e+01	-2.207e+01	-6.760e+00	-2.377e+01	-2.289e+01
-6.720e+00	-2.350e+01	-2.181e+01	-6.720e+00	-2.350e+01	-2.262e+01
-6.680e+00	-2.323e+01	-2.155e+01	-6.680e+00	-2.323e+01	-2.236e+01
-6.640e+00	-2.296e+01	-2.129e+01	-6.640e+00	-2.296e+01	-2.210e+01
-6.600e+00	-2.270e+01	-2.104e+01	-6.600e+00	-2.270e+01	-2.185e+01
-6.560e+00	-2.244e+01	-2.079e+01	-6.560e+00	-2.244e+01	-2.159e+01
-6.520e+00	-2.217e+01	-2.053e+01	-6.520e+00	-2.217e+01	-2.134e+01
-6.480e+00	-2.191e+01	-2.029e+01	-6.480e+00	-2.191e+01	-2.108e+01
-6.440e+00	-2.166e+01	-2.004e+01	-6.440e+00	-2.166e+01	-2.083e+01
-6.400e+00	-2.140e+01	-1.979e+01	-6.400e+00	-2.140e+01	-2.058e+01
-6.360e+00	-2.114e+01	-1.955e+01	-6.360e+00	-2.114e+01	-2.033e+01
-6.320e+00	-2.089e+01	-1.930e+01	-6.320e+00	-2.089e+01	-2.009e+01
-6.280e+00	-2.064e+01	-1.906e+01	-6.280e+00	-2.064e+01	-1.984e+01
-6.240e+00	-2.039e+01	-1.882e+01	-6.240e+00	-2.039e+01	-1.960e+01
-6.200e+00	-2.014e+01	-1.858e+01	-6.200e+00	-2.014e+01	-1.936e+01
-6.160e+00	-1.989e+01	-1.835e+01	-6.160e+00	-1.989e+01	-1.912e+01
-6.120e+00	-1.965e+01	-1.811e+01	-6.120e+00	-1.965e+01	-1.888e+01
-6.080e+00	-1.940e+01	-1.788e+01	-6.080e+00	-1.940e+01	-1.864e+01
-6.040e+00	-1.916e+01	-1.765e+01	-6.040e+00	-1.916e+01	-1.841e+01
-6.000e+00	-1.892e+01	-1.741e+01	-6.000e+00	-1.892e+01	-1.817e+01
-5.960e+00	-1.868e+01	-1.719e+01	-5.960e+00	-1.868e+01	-1.794e+01
-5.920e+00	-1.844e+01	-1.696e+01	-5.920e+00	-1.844e+01	-1.771e+01
-5.880e+00	-1.821e+01	-1.673e+01	-5.880e+00	-1.821e+01	-1.748e+01
-5.840e+00	-1.797e+01	-1.651e+01	-5.840e+00	-1.797e+01	-1.726e+01
-5.800e+00	-1.774e+01	-1.629e+01	-5.800e+00	-1.774e+01	-1.703e+01
-5.760e+00	-1.751e+01	-1.607e+01	-5.760e+00	-1.751e+01	-1.681e+01
-5.720e+00	-1.728e+01	-1.585e+01	-5.720e+00	-1.728e+01	-1.658e+01
-5.680e+00	-1.705e+01	-1.563e+01	-5.680e+00	-1.705e+01	-1.636e+01
-5.640e+00	-1.682e+01	-1.542e+01	-5.640e+00	-1.682e+01	-1.614e+01
-5.600e+00	-1.660e+01	-1.520e+01	-5.600e+00	-1.660e+01	-1.593e+01
-5.560e+00	-1.638e+01	-1.499e+01	-5.560e+00	-1.638e+01	-1.571e+01
-5.520e+00	-1.615e+01	-1.478e+01	-5.520e+00	-1.615e+01	-1.550e+01
-5.480e+00	-1.593e+01	-1.457e+01	-5.480e+00	-1.593e+01	-1.528e+01
-5.440e+00	-1.572e+01	-1.437e+01	-5.440e+00	-1.572e+01	-1.507e+01
-5.400e+00	-1.550e+01	-1.416e+01	-5.400e+00	-1.550e+01	-1.486e+01
-5.360e+00	-1.528e+01	-1.396e+01	-5.360e+00	-1.528e+01	-1.465e+01
-5.320e+00	-1.507e+01	-1.375e+01	-5.320e+00	-1.507e+01	-1.445e+01
-5.280e+00	-1.486e+01	-1.355e+01	-5.280e+00	-1.486e+01	-1.424e+01
-5.240e+00	-1.465e+01	-1.335e+01	-5.240e+00	-1.465e+01	-1.404e+01
-5.200e+00	-1.444e+01	-1.316e+01	-5.200e+00	-1.304e+01	-1.384e+01
-5.160e+00	-1.423e+01	-1.296e+01	-5.160e+00	-1.288e+01	-1.364e+01
-5.120e+00	-1.403e+01	-1.277e+01	-5.120e+00	-1.272e+01	-1.344e+01
-5.080e+00	-1.382e+01	-1.257e+01	-5.080e+00	-1.256e+01	-1.324e+01
-5.040e+00	-1.362e+01	-1.238e+01	-5.040e+00	-1.240e+01	-1.305e+01
-5.000e+00	-1.342e+01	-1.220e+01	-5.000e+00	-1.224e+01	-1.285e+01
-4.960e+00	-1.322e+01	-1.201e+01	-4.960e+00	-1.208e+01	-1.266e+01
-4.920e+00	-1.302e+01	-1.182e+01	-4.920e+00	-1.191e+01	-1.247e+01
-4.880e+00	-1.283e+01	-1.164e+01	-4.880e+00	-1.175e+01	-1.228e+01
-4.840e+00	-1.263e+01	-1.146e+01	-4.840e+00	-1.159e+01	-1.210e+01
-4.800e+00	-1.244e+01	-1.127e+01	-4.800e+00	-1.143e+01	-1.191e+01
-4.760e+00	-1.225e+01	-1.110e+01	-4.760e+00	-1.127e+01	-1.173e+01
-4.720e+00	-1.206e+01	-1.092e+01	-4.720e+00	-1.111e+01	-1.154e+01
-4.680e+00	-1.187e+01	-1.074e+01	-4.680e+00	-1.095e+01	-1.136e+01
-4.640e+00	-1.168e+01	-1.057e+01	-4.640e+00	-1.079e+01	-1.118e+01
-4.600e+00	-1.150e+01	-1.040e+01	-4.600e+00	-1.063e+01	-1.101e+01
-4.560e+00	-1.132e+01	-1.022e+01	-4.560e+00	-1.047e+01	-1.083e+01
-4.520e+00	-1.113e+01	-1.005e+01	-4.520e+00	-1.031e+01	-1.066e+01
-4.480e+00	-1.095e+01	-9.887e+00	-4.480e+00	-1.016e+01	-1.048e+01
-4.440e+00	-1.078e+01	-9.721e+00	-4.440e+00	-1.000e+01	-1.031e+01
-4.400e+00	-1.060e+01	-9.557e+00	-4.400e+00	-9.845e+00	-1.014e+01
-4.360e+00	-1.042e+01	-9.394e+00	-4.360e+00	-9.691e+00	-9.973e+00
-4.320e+00	-1.025e+01	-9.233e+00	-4.320e+00	-9.538e+00	-9.806e+00
-4.280e+00	-1.008e+01	-9.073e+00	-4.280e+00	-9.386e+00	-9.641e+00
-4.240e+00	-9.908e+00	-8.915e+00	-4.240e+00	-9.235e+00	-9.478e+00
-4.200e+00	-9.739e+00	-8.759e+00	-4.200e+00	-9.085e+00	-9.316e+00
-4.160e+00	-9.572e+00	-8.605e+00	-4.160e+00	-8.937e+00	-9.156e+00
-4.120e+00	-9.406e+00	-8.452e+00	-4.120e+00	-8.789e+00	-8.997e+00
-4.080e+00	-9.242e+00	-8.300e+00	-4.080e+00	-8.642e+00	-8.840e+00
-4.040e+00	-9.080e+00	-8.151e+00	-4.040e+00	-8.497e+00	-8.685e+00
-4.000e+00	-2.625e+00	-8.003e+00	-4.000e+00	-8.353e+00	-8.531e+00
-3.960e+00	-5.003e+00	-7.856e+00	-3.960e+00	-8.210e+00	-8.378e+00
-3.920e+00	-5.494e+00	-7.712e+00	-3.920e+00	-8.068e+00	-8.228e+00
-3.880e+00	-5.724e+00	-7.568e+00	-3.880e+00	-7.927e+00	-8.078e+00
-3.840e+00	-5.846e+00	-7.427e+00	-3.840e+00	-7.788e+00	-7.931e+00
-3.800e+00	-5.907e+00	-7.287e+00	-3.800e+00	-7.649e+00	-7.785e+00
-3.760e+00	-5.930e+00	-7.149e+00	-3.760e+00	-7.512e+00	-7.640e+00
-3.720e+00	-5.927e+00	-7.012e+00	-3.720e+00	-7.377e+00	-7.497e+00
-3.680e+00	-5.906e+00	-6.877e+00	-3.680e+00	-7.242e+00	-7.356e+00
-3.640e+00	-5.871e+00	-6.744e+00	-3.640e+00	-7.109e+00	-7.216e+00
-3.600e+00	-5.826e+00	-6.612e+00	-3.600e+00	-6.977e+00	-7.078e+00
-3.560e+00	-5.772e+00	-6.482e+00	-3.560e+00	-6.846e+00	-6.942e+00
-3.520e+00	-5.711e+00	-6.354e+00	-3.520e+00	-6.717e+00	-6.807e+00
-3.480e+00	-5.645e+00	-6.227e+00	-3.480e+00	-6.589e+00	-6.673e+00
-3.440e+00	-5.575e+00	-6.102e+00	-3.440e+00	-6.462e+00	-6.541e+00
-3.400e+00	-5.502e+00	-5.978e+00	-3.400e+00	-6.337e+00	-6.411e+00
-3.360e+00	-5.425e+00	-5.856e+00	-3.360e+00	-6.213e+00	-6.282e+00
-3.320e+00	-5.346e+00	-5.736e+00	-3.320e+00	-6.090e+00	-6.155e+00
-3.280e+00	-5.266e+00	-5.617e+00	-3.280e+00	-5.969e+00	-6.029e+00
-3.240e+00	-5.184e+00	-5.500e+00	-3.240e+00	-5.849e+00	-5.905e+00
-3.200e+00	-5.100e+00	-5.385e+00	-3.200e+00	-5.730e+00	-5.783e+00
-3.160e+00	-5.016e+00	-5.271e+00	-3.160e+00	-5.613e+00	-5.662e+00
-3.120e+00	-4.931e+00	-5.158e+00	-3.120e+00	-5.497e+00	-5.542e+00
-3.080e+00	-4.846e+00	-5.048e+00	-3.080e+00	-5.383e+00	-5.424e+00
-3.040e+00	-4.760e+00	-4.939e+00	-3.040e+00	-5.270e+00	-5.308e+00
-3.000e+00	-4.675e+00	-4.831e+00	-3.000e+00	-5.158e+00	-5.193e+00
-2.960e+00	-4.589e+00	-4.725e+00	-2.960e+00	-5.048e+00	-5.080e+00
-2.920e+00	-4.503e+00	-4.621e+00	-2.920e+00	-4.939e+00	-4.969e+00
-2.880e+00	-4.417e+00	-4.518e+00	-2.880e+00	-4.831e+00	-4.859e+00
-2.840e+00	-4.332e+00	-4.417e+00	-2.840e+00	-4.725e+00	-4.750e+00
-2.800e+00	-4.247e+00	-4.318e+00	-2.800e+00	-4.621e+00	-4.643e+00
-2.760e+00	-4.163e+00	-4.220e+00	-2.760e+00	-4.517e+00	-4.538e+00
-2.720e+00	-4.079e+00	-4.124e+00	-2.720e+00	-4.416e+00	-4.434e+00
-2.680e+00	-3.996e+00	-4.029e+00	-2.680e+00	-4.315e+00	-4.332e+00
-2.640e+00	-3.913e+00	-3.936e+00	-2.640e+00	-4.216e+00	-4.231e+00
-2.600e+00	-3.831e+00	-3.844e+00	-2.600e+00	-4.119e+00	-4.132e+00
-2.560e+00	-3.750e+00	-3.754e+00	-2.560e+00	-4.023e+00	-4.034e+00
-2.520e+00	-3.670e+00	-3.666e+00	-2.520e+00	-3.928e+00	-3.938e+00
-2.480e+00	-3.590e+00	-3.579e+00	-2.480e+00	-3.835e+00	-3.843e+00
-2.440e+00	-3.511e+00	-3.493e+00	-2.440e+00	-3.743e+00	-3.750e+00
-2.400e+00	-3.434e+00	-3.410e+00	-2.400e+00	-3.653e+00	-3.659e+00
-2.360e+00	-3.357e+00	-3.327e+00	-2.360e+00	-3.564e+00	-3.569e+00
-2.320e+00	-3.281e+00	-3.247e+00	-2.320e+00	-3.477e+00	-3.480e+00
-2.280e+00	-3.206e+00	-3.168e+00	-2.280e+00	-3.391e+00	-3.393e+00
-2.240e+00	-3.132e+00	-3.090e+00	-2.240e+00	-3.306e+00	-3.308e+00
-2.200e+00	-3.060e+00	-3.014e+00	-2.200e+00	-3.223e+00	-3.224e+00
-2.160e+00	-2.988e+00	-2.939e+00	-2.160e+00	-3.142e+00	-3.142e+00
-2.120e+00	-2.917e+00	-2.866e+00	-2.120e+00	-3.062e+00	-3.061e+00
-2.080e+00	-2.848e+00	-2.795e+00	-2.080e+00	-2.983e+00	-2.982e+00
-2.040e+00	-2.779e+00	-2.725e+00	-2.040e+00	-2.906e+00	-2.904e+00
-2.000e+00	-2.712e+00	-2.657e+00	-2.000e+00	-2.830e+00	-2.828e+00
-1.960e+00	-2.646e+00	-2.590e+00	-1.960e+00	-2.756e+00	-2.754e+00
-1.920e+00	-2.581e+00	-2.524e+00	-1.920e+00	-2.683e+00	-2.681e+00
-1.880e+00	-2.517e+00	-2.460e+00	-1.880e+00	-2.612e+00	-2.609e+00
-1.840e+00	-2.455e+00	-2.398e+00	-1.840e+00	-2.542e+00	-2.539e+00
-1.800e+00	-2.393e+00	-2.337e+00	-1.800e+00	-2.474e+00	-2.470e+00
-1.760e+00	-2.333e+00	-2.277e+00	-1.760e+00	-2.407e+00	-2.404e+00
-1.720e+00	-2.274e+00	-2.219e+00	-1.720e+00	-2.342e+00	-2.338e+00
-1.680e+00	-2.217e+00	-2.163e+00	-1.680e+00	-2.278e+00	-2.274e+00
-1.640e+00	-2.160e+00	-2.108e+00	-1.640e+00	-2.216e+00	-2.212e+00
-1.600e+00	-2.105e+00	-2.054e+00	-1.600e+00	-2.155e+00	-2.151e+00
-1.560e+00	-2.051e+00	-2.002e+00	-1.560e+00	-2.095e+00	-2.091e+00
-1.520e+00	-1.999e+00	-1.951e+00	-1.520e+00	-2.037e+00	-2.034e+00
-1.480e+00	-1.947e+00	-1.902e+00	-1.480e+00	-1.981e+00	-1.977e+00
-1.440e+00	-1.897e+00	-1.854e+00	-1.440e+00	-1.926e+00	-1.922e+00
-1.400e+00	-1.849e+00	-1.807e+00	-1.400e+00	-1.873e+00	-1.869e+00
-1.360e+00	-1.801e+00	-1.762e+00	-1.360e+00	-1.821e+00	-1.817e+00
-1.320e+00	-1.755e+00	-1.719e+00	-1.320e+00	-1.770e+00	-1.767e+00
-1.280e+00	-1.710e+00	-1.676e+00	-1.280e+00	-1.721e+00	-1.718e+00
-1.240e+00	-1.667e+00	-1.635e+00	-1.240e+00	-1.674e+00	-1.671e+00
-1.200e+00	-1.625e+00	-1.596e+00	-1.200e+00	-1.628e+00	-1.625e+00
-1.160e+00	-1.584e+00	-1.558e+00	-1.160e+00	-1.584e+00	-1.581e+00
-1.120e+00	-1.545e+00	-1.521e+00	-1.120e+00	-1.541e+00	-1.538e+00
-1.080e+00	-1.507e+00	-1.486e+00	-1.080e+00	-1.499e+00	-1.497e+00
-1.040e+00	-1.470e+00	-1.452e+00	-1.040e+00	-1.459e+00	-1.457e+00
-1.000e+00	-1.435e+00	-1.419e+00	-1.000e+00	-1.421e+00	-1.419e+00
-9.600e-01	-1.401e+00	-1.388e+00	-9.600e-01	-1.384e+00	-1.382e+00
-9.200e-01	-1.368e+00	-1.358e+00	-9.200e-01	-1.348e+00	-1.347e+00
-8.800e-01	-1.337e+00	-1.329e+00	-8.800e-01	-1.315e+00	-1.313e+00
-8.400e-01	-1.307e+00	-1.302e+00	-8.400e-01	-1.282e+00	-1.281e+00
-8.000e-01	-1.278e+00	-1.276e+00	-8.000e-01	-1.251e+00	-1.250e+00
-7.600e-01	-1.251e+00	-1.251e+00	-7.600e-01	-1.222e+00	-1.221e+00
-7.200e-01	-1.225e+00	-1.227e+00	-7.200e-01	-1.194e+00	-1.193e+00
-6.800e-01	-1.201e+00	-1.205e+00	-6.800e-01	-1.167e+00	-1.167e+00
-6.400e-01	-1.178e+00	-1.185e+00	-6.400e-01	-1.143e+00	-1.143e+00
-6.000e-01	-1.156e+00	-1.165e+00	-6.000e-01	-1.119e+00	-1.119e+00
-5.600e-01	-1.136e+00	-1.147e+00	-5.600e-01	-1.097e+00	-1.098e+00
-5.200e-01	-1.117e+00	-1.130e+00	-5.200e-01	-1.077e+00	-1.077e+00
-4.800e-01	-1.100e+00	-1.114e+00	-4.800e-01	-1.058e+00	-1.059e+00
-4.400e-01	-1.084e+00	-1.100e+00	-4.400e-01	-1.041e+00	-1.042e+00
-4.000e-01	-1.069e+00	-1.087e+00	-4.000e-01	-1.025e+00	-1.026e+00
-3.600e-01	-1.056e+00	-1.075e+00	-3.600e-01	-1.010e+00	-1.012e+00
-3.200e-01	-1.044e+00	-1.064e+00	-3.200e-01	-9.977e-01	-9.989e-01
-2.800e-01	-1.033e+00	-1.055e+00	-2.800e-01	-9.863e-01	-9.877e-01
-2.400e-01	-1.024e+00	-1.047e+00	-2.400e-01	-9.765e-01	-9.780e-01
-2.000e-01	-1.017e+00	-1.040e+00	-2.000e-01	-9.682e-01	-9.698e-01
-1.600e-01	-1.010e+00	-1.034e+00	-1.600e-01	-9.614e-01	-9.630e-01
-1.200e-01	-1.005e+00	-1.030e+00	-1.200e-01	-9.561e-01	-9.578e-01
-8.000e-02	-1.002e+00	-1.027e+00	-8.000e-02	-9.524e-01	-9.541e-01
-4.000e-02	-9.997e-01	-1.025e+00	-4.000e-02	-9.501e-01	-9.518e-01
 0.000e+00	-9.990e-01	-1.024e+00	 0.000e+00	-9.493e-01	-9.511e-01
 4.000e-02	-9.997e-01	-1.025e+00	 4.000e-02	-9.501e-01	-9.518e-01
 8.000e-02	-1.002e+00	-1.027e+00	 8.000e-02	-9.524e-01	-9.541e-01
 1.200e-01	-1.005e+00	-1.030e+00	 1.200e-01	-9.561e-01	-9.578e-01
 1.600e-01	-1.010e+00	-1.034e+00	 1.600e-01	-9.614e-01	-9.630e-01
 2.000e-01	-1.017e+00	-1.040e+00	 2.000e-01	-9.682e-01	-9.698e-01
 2.400e-01	-1.024e+00	-1.047e+00	 2.400e-01	-9.765e-01	-9.780e-01
 2.800e-01	-1.033e+00	-1.055e+00	 2.800e-01	-9.863e-01	-9.877e-01
 3.200e-01	-1.044e+00	-1.064e+00	 3.200e-01	-9.977e-01	-9.989e-01
 3.600e-01	-1.056e+00	-1.075e+00	 3.600e-01	-1.010e+00	-1.012e+00
 4.000e-01	-1.069e+00	-1.087e+00	 4.000e-01	-1.025e+00	-1.026e+00
 4.400e-01	-1.084e+00	-1.100e+00	 4.400e-01	-1.041e+00	-1.042e+00
 4.800e-01	-1.100e+00	-1.114e+00	 4.800e-01	-1.058e+00	-1.059e+00
 5.200e-01	-1.117e+00	-1.130e+00	 5.200e-01	-1.077e+00	-1.077e+00
 5.600e-01	-1.136e+00	-1.147e+00	 5.600e-01	-1.097e+00	-1.098e+00
 6.000e-01	-1.156e+00	-1.165e+00	 6.000e-01	-1.119e+00	-1.119e+00
 6.400e-01	-1.178e+00	-1.185e+00	 6.400e-01	-1.143e+00	-1.143e+00
 6.800e-01	-1.201e+00	-1.205e+00	 6.800e-01	-1.167e+00	-1.167e+00
 7.200e-01	-1.225e+00	-1.227e+00	 7.200e-01	-1.194e+00	-1.193e+00
 7.600e-01	-1.251e+00	-1.251e+00	 7.600e-01	-1.222e+00	-1.221e+00
 8.000e-01	-1.278e+00	-1.276e+00	 8.000e-01	-1.251e+00	-1.250e+00
 8.400e-01	-1.307e+00	-1.302e+00	 8.400e-01	-1.282e+00	-1.281e+00
 8.800e-01	-1.337e+00	-1.329e+00	 8.800e-01	-1.315e+00	-1.313e+00
 9.200e-01	-1.368e+00	-1.358e+00	 9.200e-01	-1.348e+00	-1.347e+00
 9.600e-01	-1.401e+00	-1.388e+00	 9.600e-01	-1.384e+00	-1.382e+00
 1.000e+00	-1.435e+00	-1.419e+00	 1.000e+00	-1.421e+00	-1.419e+00
 1.040e+00	-1.470e+00	-1.452e+00	 1.040e+00	-1.459e+00	-1.457e+00
 1.080e+00	-1.507e+00	-1.486e+00	 1.080e+00	-1.499e+00	-1.497e+00
 1.120e+00	-1.545e+00	-1.521e+00	 1.120e+00	-1.541e+00	-1.538e+00
 1.160e+00	-1.584e+00	-1.558e+00	 1.160e+00	-1.584e+00	-1.581e+00
 1.200e+00	-1.625e+00	-1.596e+00	 1.200e+00	-1.628e+00	-1.625e+00
 1.240e+00	-1.667e+00	-1.635e+00	 1.240e+00	-1.674e+00	-1.671e+00
 1.280e+00	-1.710e+00	-1.676e+00	 1.280e+00	-1.721e+00	-1.718e+00
 1.320e+00	-1.755e+00	-1.719e+00	 1.320e+00	-1.770e+00	-1.767e+00
 1.360e+00	-1.801e+00	-1.762e+00	 1.360e+00	-1.821e+00	-1.817e+00
 1.400e+00	-1.849e+00	-1.807e+00	 1.400e+00	-1.873e+00	-1.869e+00
 1.440e+00	-1.897e+00	-1.854e+00	 1.440e+00	-1.926e+00	-1.922e+00
 1.480e+00	-1.947e+00	-1.902e+00	 1.480e+00	-1.981e+00	-1.977e+00
 1.520e+00	-1.999e+00	-1.951e+00	 1.520e+00	-2.037e+00	-2.034e+00
 1.560e+00	-2.051e+00	-2.002e+00	 1.560e+00	-2.095e+00	-2.091e+00
 1.600e+00	-2.105e+00	-2.054e+00	 1.600e+00	-2.155e+00	-2.151e+00
 1.640e+00	-2.160e+00	-2.108e+00	 1.640e+00	-2.216e+00	-2.212e+00
 1.680e+00	-2.217e+00	-2.163e+00	 1.680e+00	-2.278e+00	-2.274e+00
 1.720e+00	-2.274e+00	-2.219e+00	 1.720e+00	-2.342e+00	-2.338e+00
 1.760e+00	-2.333e+00	-2.277e+00	 1.760e+00	-2.407e+00	-2.404e+00
 1.800e+00	-2.393e+00	-2.337e+00	 1.800e+00	-2.474e+00	-2.470e+00
 1.840e+00	-2.455e+00	-2.398e+00	 1.840e+00	-2.542e+00	-2.539e+00
 1.880e+00	-2.517e+00	-2.460e+00	 1.880e+00	-2.612e+00	-2.609e+00
 1.920e+00	-2.581e+00	-2.524e+00	 1.920e+00	-2.683e+00	-2.681e+00
 1.960e+00	-2.646e+00	-2.590e+00	 1.960e+00	-2.756e+00	-2.754e+00
 2.000e+00	-2.712e+00	-2.657e+00	 2.000e+00	-2.830e+00	-2.828e+00
 2.040e+00	-2.779e+00	-2.725e+00	 2.040e+00	-2.906e+00	-2.904e+00
 2.080e+00	-2.848e+00	-2.795e+00	 2.080e+00	-2.983e+00	-2.982e+00
 2.120e+00	-2.917e+00	-2.866e+00	 2.120e+00	-3.062e+00	-3.061e+00
 2.160e+00	-2.988e+00	-2.939e+00	 2.160e+00	-3.142e+00	-3.142e+00
 2.200e+00	-3.060e+00	-3.014e+00	 2.200e+00	-3.223e+00	-3.224e+00
 2.240e+00	-3.132e+00	-3.090e+00	 2.240e+00	-3.306e+00	-3.308e+00
 2.280e+00	-3.206e+00	-3.168e+00	 2.280e+00	-3.391e+00	-3.393e+00
 2.320e+00	-3.281e+00	-3.247e+00	 2.320e+00	-3.477e+00	-3.480e+00
 2.360e+00	-3.357e+00	-3.327e+00	 2.360e+00	-3.564e+00	-3.569e+00
 2.400e+00	-3.434e+00	-3.410e+00	 2.400e+00	-3.653e+00	-3.659e+00
 2.440e+00	-3.511e+00	-3.493e+00	 2.440e+00	-3.743e+00	-3.750e+00
 2.480e+00	-3.590e+00	-3.579e+00	 2.480e+00	-3.835e+00	-3.843e+00
 2.520e+00	-3.670e+00	-3.666e+00	 2.520e+00	-3.928e+00	-3.938e+00
 2.560e+00	-3.750e+00	-3.754e+00	 2.560e+00	-4.023e+00	-4.034e+00
 2.600e+00	-3.831e+00	-3.844e+00	 2.600e+00	-4.119e+00	-4.132e+00
 2.640e+00	-3.913e+00	-3.936e+00	 2.640e+00	-4.216e+00	-4.231e+00
 2.680e+00	-3.996e+00	-4.029e+00	 2.680e+00	-4.315e+00	-4.332e+00
 2.720e+00	-4.079e+00	-4.124e+00	 2.720e+00	-4.416e+00	-4.434e+00
 2.760e+00	-4.163e+00	-4.220e+00	 2.760e+00	-4.517e+00	-4.538e+00
 2.800e+00	-4.247e+00	-4.318e+00	 2.800e+00	-4.621e+00	-4.643e+00
 2.840e+00	-4.332e+00	-4.417e+00	 2.840e+00	-4.725e+00	-4.750e+00
 2.880e+00	-4.417e+00	-4.518e+00	 2.880e+00	-4.831e+00	-4.859e+00
 2.920e+00	-4.503e+00	-4.621e+00	 2.920e+00	-4.939e+00	-4.969e+00
 2.960e+00	-4.589e+00	-4.725e+00	 2.960e+00	-5.048e+00	-5.080e+00
 3.000e+00	-4.675e+00	-4.831e+00	 3.000e+00	-5.158e+00	-5.193e+00
 3.040e+00	-4.760e+00	-4.939e+00	 3.040e+00	-5.270e+00	-5.308e+00
 3.080e+00	-4.846e+00	-5.048e+00	 3.080e+00	-5.383e+00	-5.424e+00
 3.120e+00	-4.931e+00	-5.158e+00	 3.120e+00	-5.497e+00	-5.542e+00
 3.160e+00	-5.016e+00	-5.271e+00	 3.160e+00	-5.613e+00	-5.662e+00
 3.200e+00	-5.100e+00	-5.385e+00	 3.200e+00	-5.730e+00	-5.783e+00
 3.240e+00	-5.184e+00	-5.500e+00	 3.240e+00	-5.849e+00	-5.905e+00
 3.280e+00	-5.266e+00	-5.617e+00	 3.280e+00	-5.969e+00	-6.029e+00
 3.320e+00	-5.346e+00	-5.736e+00	 3.320e+00	-6.090e+00	-6.155e+00
 3.360e+00	-5.425e+00	-5.856e+00	 3.360e+00	-6.213e+00	-6.282e+00
 3.400e+00	-5.502e+00	-5.978e+00	 3.400e+00	-6.337e+00	-6.411e+00
 3.440e+00	-5.575e+00	-6.102e+00	 3.440e+00	-6.462e+00	-6.541e+00
 3.480e+00	-5.645e+00	-6.227e+00	 3.480e+00	-6.589e+00	-6.673e+00
 3.520e+00	-5.711e+00	-6.354e+00	 3.520e+00	-6.717e+00	-6.807e+00
 3.560e+00	-5.772e+00	-6.482e+00	 3.560e+00	-6.846e+00	-6.942e+00
 3.600e+00	-5.826e+00	-6.612e+00	 3.600e+00	-6.977e+00	-7.078e+00
 3.640e+00	-5.871e+00	-6.744e+00	 3.640e+00	-7.109e+00	-7.216e+00
 3.680e+00	-5.906e+00	-6.877e+00	 3.680e+00	-7.242e+00	-7.356e+00
 3.720e+00	-5.927e+00	-7.012e+00	 3.720e+00	-7.377e+00	-7.497e+00
 3.760e+00	-5.930e+00	-7.149e+00	 3.760e+00	-7.512e+00	-7.640e+00
 3.800e+00	-5.907e+00	-7.287e+00	 3.800e+00	-7.649e+00	-7.785e+00
 3.840e+00	-5.846e+00	-7.427e+00	 3.840e+00	-7.788e+00	-7.931e+00
 3.880e+00	-5.724e+00	-7.568e+00	 3.880e+00	-7.927e+00	-8.078e+00
 3.920e+00	-5.494e+00	-7.712e+00	 3.920e+00	-8.068e+00	-8.228e+00
 3.960e+00	-5.003e+00	-7.856e+00	 3.960e+00	-8.210e+00	-8.378e+00
 4.000e+00	-2.625e+00	-8.003e+00	 4.000e+00	-8.353e+00	-8.531e+00
 4.040e+00	-9.080e+00	-8.151e+00	 4.040e+00	-8.497e+00	-8.685e+00
 4.080e+00	-9.242e+00	-8.300e+00	 4.080e+00	-8.642e+00	-8.840e+00
 4.120e+00	-9.406e+00	-8.452e+00	 4.120e+00	-8.789e+00	-8.997e+00
 4.160e+00	-9.572e+00	-8.605e+00	 4.160e+00	-8.937e+00	-9.156e+00
 4.200e+00	-9.739e+00	-8.759e+00	 4.200e+00	-9.085e+00	-9.316e+00
 4.240e+00	-9.908e+00	-8.915e+00	 4.240e+00	-9.235e+00	-9.478e+00
 4.280e+00	-1.008e+01	-9.073e+00	 4.280e+00	-9.386e+00	-9.641e+00
 4.320e+00	-1.025e+01	-9.233e+00	 4.320e+00	-9.538e+00	-9.806e+00
 4.360e+00	-1.042e+01	-9.394e+00	 4.360e+00	-9.691e+00	-9.973e+00
 4.400e+00	-1.060e+01	-9.557e+00	 4.400e+00	-9.845e+00	-1.014e+01
 4.440e+00	-1.078e+01	-9.721e+00	 4.440e+00	-1.000e+01	-1.031e+01
 4.480e+00	-1.095e+01	-9.887e+00	 4.480e+00	-1.016e+01	-1.048e+01
 4.520e+00	-1.113e+01	-1.005e+01	 4.520e+00	-1.031e+01	-1.066e+01
 4.560e+00	-1.132e+01	-1.022e+01	 4.560e+00	-1.047e+01	-1.083e+01
 4.600e+00	-1.150e+01	-1.040e+01	 4.600e+00	-1.063e+01	-1.101e+01
 4.640e+00	-1.168e+01	-1.057e+01	 4.640e+00	-1.079e+01	-1.118e+01
 4.680e+00	-1.187e+01	-1.074e+01	 4.680e+00	-1.095e+01	-1.136e+01
 4.720e+00	-1.206e+01	-1.092e+01	 4.720e+00	-1.111e+01	-1.154e+01
 4.760e+00	-1.225e+01	-1.110e+01	 4.760e+00	-1.127e+01	-1.173e+01
 4.800e+00	-1.244e+01	-1.127e+01	 4.800e+00	-1.143e+01	-1.191e+01
 4.840e+00	-1.263e+01	-1.146e+01	 4.840e+00	-1.159e+01	-1.210e+01
 4.880e+00	-1.283e+01	-1.164e+01	 4.880e+00	-1.175e+01	-1.228e+01
 4.920e+00	-1.302e+01	-1.182e+01	 4.920e+00	-1.191e+01	-1.247e+01
 4.960e+00	-1.322e+01	-1.201e+01	 4.960e+00	-1.208e+01	-1.266e+01
 5.000e+00	-1.342e+01	-1.220e+01	 5.000e+00	-1.224e+01	-1.285e+01
 5.040e+00	-1.362e+01	-1.238e+01	 5.040e+00	-1.240e+01	-1.305e+01
 5.080e+00	-1.382e+01	-1.257e+01	 5.080e+00	-1.256e+01	-1.324e+01
 5.120e+00	-1.403e+01	-1.277e+01	 5.120e+00	-1.272e+01	-1.344e+01
 5.160e+00	-1.423e+01	-1.296e+01	 5.160e+00	-1.288e+01	-1.364e+01
 5.200e+00	-1.444e+01	-1.316e+01	 5.200e+00	-1.304e+01	-1.384e+01
 5.240e+00	-1.465e+01	-1.335e+01	 5.240e+00	-1.465e+01	-1.404e+01
 5.280e+00	-1.486e+01	-1.355e+01	 5.280e+00	-1.486e+01	-1.424e+01
 5.320e+00	-1.507e+01	-1.375e+01	 5.320e+00	-1.507e+01	-1.445e+01
 5.360e+00	-1.528e+01	-1.396e+01	 5.360e+00	-1.528e+01	-1.465e+01
 5.400e+00	-1.550e+01	-1.416e+01	 5.400e+00	-1.550e+01	-1.486e+01
 5.440e+00	-1.572e+01	-1.437e+01	 5.440e+00	-1.572e+01	-1.507e+01
 5.480e+00	-1.593e+01	-1.457e+01	 5.480e+00	-1.593e+01	-1.528e+01
 5.520e+00	-1.615e+01	-1.478e+01	 5.520e+00	-1.615e+01	-1.550e+01
 5.560e+00	-1.638e+01	-1.499e+01	 5.560e+00	-1.638e+01	-1.571e+01
 5.600e+00	-1.660e+01	-1.520e+01	 5.600e+00	-1.660e+01	-1.593e+01
 5.640e+00	-1.682e+01	-1.542e+01	 5.640e+00	-1.682e+01	-1.614e+01
 5.680e+00	-1.705e+01	-1.563e+01	 5.680e+00	-1.705e+01	-1.636e+01
 5.720e+00	-1.728e+01	-1.585e+01	 5.720e+00	-1.728e+01	-1.658e+01
 5.760e+00	-1.751e+01	-1.607e+01	 5.760e+00	-1.751e+01	-1.681e+01
 5.800e+00	-1.774e+01	-1.629e+01	 5.800e+00	-1.774e+01	-1.703e+01
 5.840e+00	-1.797e+01	-1.651e+01	 5.840e+00	-1.797e+01	-1.726e+01
 5.880e+00	-1.821e+01	-1.673e+01	 5.880e+00	-1.821e+01	-1.748e+01
 5.920e+00	-1.844e+01	-1.696e+01	 5.920e+00	-1.844e+01	-1.771e+01
 5.960e+00	-1.868e+01	-1.719e+01	 5.960e+00	-1.868e+01	-1.794e+01
 6.000e+00	-1.892e+01	-1.741e+01	 6.000e+00	-1.892e+01	-1.817e+01
 6.040e+00	-1.916e+01	-1.765e+01	 6.040e+00	-1.916e+01	-1.841e+01
 6.080e+00	-1.940e+01	-1.788e+01	 6.080e+00	-1.940e+01	-1.864e+01
 6.120e+00	-1.965e+01	-1.811e+01	 6.120e+00	-1.965e+01	-1.888e+01
 6.160e+00	-1.989e+01	-1.835e+01	 6.160e+00	-1.989e+01	-1.912e+01
 6.200e+00	-2.014e+01	-1.858e+01	 6.200e+00	-2.014e+01	-1.936e+01
 6.240e+00	-2.039e+01	-1.882e+01	 6.240e+00	-2.039e+01	-1.960e+01
 6.280e+00	-2.064e+01	-1.906e+01	 6.280e+00	-2.064e+01	-1.984e+01
 6.320e+00	-2.089e+01	-1.930e+01	 6.320e+00	-2.089e+01	-2.009e+01
 6.360e+00	-2.114e+01	-1.955e+01	 6.360e+00	-2.114e+01	-2.033e+01
 6.400e+00	-2.140e+01	-1.979e+01	 6.400e+00	-2.140e+01	-2.058e+01
 6.440e+00	-2.166e+01	-2.004e+01	 6.440e+00	-2.166e+01	-2.083e+01
 6.480e+00	-2.191e+01	-2.029e+01	 6.480e+00	-2.191e+01	-2.108e+01
 6.520e+00	-2.217e+01	-2.053e+01	 6.520e+00	-2.217e+01	-2.134e+01
 6.560e+00	-2.244e+01	-2.079e+01	 6.560e+00	-2.244e+01	-2.159e+01
 6.600e+00	-2.270e+01	-2.104e+01	 6.600e+00	-2.270e+01	-2.185e+01
 6.640e+00	-2.296e+01	-2.129e+01	 6.640e+00	-2.296e+01	-2.210e+01
 6.680e+00	-2.323e+01	-2.155e+01	 6.680e+00	-2.323e+01	-2.236e+01
 6.720e+00	-2.350e+01	-2.181e+01	 6.720e+00	-2.350e+01	-2.262e+01
 6.760e+00	-2.377e+01	-2.207e+01	 6.760e+00	-2.377e+01	-2.289e+01
 6.800e+00	-2.404e+01	-2.233e+01	 6.800e+00	-2.404e+01	-2.315e+01
 6.840e+00	-2.431e+01	-2.259e+01	 6.840e+00	-2.431e+01	-2.342e+01
 6.880e+00	-2.459e+01	-2.286e+01	 6.880e+00	-2.459e+01	-2.368e+01
 6.920e+00	-2.486e+01	-2.312e+01	 6.920e+00	-2.486e+01	-2.395e+01
 6.960e+00	-2.514e+01	-2.339e+01	 6.960e+00	-2.514e+01	-2.422e+01
 7.000e+00	-2.542e+01	-2.366e+01	 7.000e+00	-2.542e+01	-2.450e+01
 7.040e+00	-2.570e+01	-2.393e+01	 7.040e+00	-2.570e+01	-2.477e+01
 7.080e+00	-2.598e+01	-2.421e+01	 7.080e+00	-2.598e+01	-2.504e+01
 7.120e+00	-2.627e+01	-2.448e+01	 7.120e+00	-2.627e+01	-2.532e+01
 7.160e+00	-2.655e+01	-2.476e+01	 7.160e+00	-2.655e+01	-2.560e+01
 7.200e+00	-2.684e+01	-2.503e+01	 7.200e+00	-2.684e+01	-2.588e+01
 7.240e+00	-2.713e+01	-2.531e+01	 7.240e+00	-2.713e+01	-2.616e+01
 7.280e+00	-2.742e+01	-2.559e+01	 7.280e+00	-2.742e+01	-2.645e+01
 7.320e+00	-2.771e+01	-2.588e+01	 7.320e+00	-2.771e+01	-2.673e+01
 7.360e+00	-2.800e+01	-2.616e+01	 7.360e+00	-2.800e+01	-2.702e+01
 7.400e+00	-2.830e+01	-2.645e+01	 7.400e+00	-2.830e+01	-2.731e+01
 7.440e+00	-2.860e+01	-2.673e+01	 7.440e+00	-2.860e+01	-2.760e+01
 7.480e+00	-2.889e+01	-2.702e+01	 7.480e+00	-2.889e+01	-2.789e+01
 7.520e+00	-2.919e+01	-2.731e+01	 7.520e+00	-2.919e+01	-2.818e+01
 7.560e+00	-2.950e+01	-2.761e+01	 7.560e+00	-2.950e+01	-2.847e+01
 7.600e+00	-2.980e+01	-2.790e+01	 7.600e+00	-2.980e+01	-2.877e+01
 7.640e+00	-3.010e+01	-2.820e+01	 7.640e+00	-3.010e+01	-2.907e+01
 7.680e+00	-3.041e+01	-2.849e+01	 7.680e+00	-3.041e+01	-2.937e+01
 7.720e+00	-3.072e+01	-2.879e+01	 7.720e+00	-3.072e+01	-2.967e+01
 7.760e+00	-3.103e+01	-2.909e+01	 7.760e+00	-3.103e+01	-2.997e+01
 7.800e+00	-3.134e+01	-2.940e+01	 7.800e+00	-3.134e+01	-3.028e+01
 7.840e+00	-3.165e+01	-2.970e+01	 7.840e+00	-3.165e+01	-3.058e+01
 7.880e+00	-3.197e+01	-3.000e+01	 7.880e+00	-3.197e+01	-3.089e+01
 7.920e+00	-3.228e+01	-3.031e+01	 7.920e+00	-3.228e+01	-3.120e+01
 7.960e+00	-3.260e+01	-3.062e+01	 7.960e+00	-3.260e+01	-3.151e+01
 8.000e+00	-3.292e+01	-3.093e+01	 8.000e+00	-3.292e+01	-3.182e+01
 8.040e+00	-3.324e+01	-3.124e+01	 8.040e+00	-3.324e+01	-3.214e+01
 8.080e+00	-3.356e+01	-3.156e+01	 8.080e+00	-3.356e+01	-3.245e+01
 8.120e+00	-3.389e+01	-3.187e+01	 8.120e+00	-3.389e+01	-3.277e+01
 8.160e+00	-3.421e+01	-3.219e+01	 8.160e+00	-3.421e+01	-3.309e+01
 8.200e+00	-3.454e+01	-3.251e+01	 8.200e+00	-3.454e+01	-3.341e+01
 8.240e+00	-3.487e+01	-3.283e+01	 8.240e+00	-3.487e+01	-3.373e+01
 8.280e+00	-3.520e+01	-3.315e+01	 8.280e+00	-3.520e+01	-3.406e+01
 8.320e+00	-3.553e+01	-3.347e+01	 8.320e+00	-3.553e+01	-3.438e+01
 8.360e+00	-3.586e+01	-3.380e+01	 8.360e+00	-3.586e+01	-3.471e+01
 8.400e+00	-3.620e+01	-3.413e+01	 8.400e+00	-3.620e+01	-3.504e+01
 8.440e+00	-3.654e+01	-3.445e+01	 8.440e+00	-3.654e+01	-3.537e+01
 8.480e+00	-3.687e+01	-3.478e+01	 8.480e+00	-3.687e+01	-3.570e+01
 8.520e+00	-3.721e+01	-3.512e+01	 8.520e+00	-3.721e+01	-3.603e+01
 8.560e+00	-3.756e+01	-3.545e+01	 8.560e+00	-3.756e+01	-3.637e+01
 8.600e+00	-3.790e+01	-3.578e+01	 8.600e+00	-3.790e+01	-3.670e+01
 8.640e+00	-3.824e+01	-3.612e+01	 8.640e+00	-3.824e+01	-3.704e+01
 8.680e+00	-3.859e+01	-3.646e+01	 8.680e+00	-3.859e+01	-3.738e+01
 8.720e+00	-3.894e+01	-3.680e+01	 8.720e+00	-3.894e+01	-3.772e+01
 8.760e+00	-3.929e+01	-3.714e+01	 8.760e+00	-3.929e+01	-3.807e+01
 8.800e+00	-3.964e+01	-3.748e+01	 8.800e+00	-3.964e+01	-3.841e+01
 8.840e+00	-3.999e+01	-3.783e+01	 8.840e+00	-3.999e+01	-3.876e+01
 8.880e+00	-4.035e+01	-3.817e+01	 8.880e+00	-4.035e+01	-3.910e+01
 8.920e+00	-4.070e+01	-3.852e+01	 8.920e+00	-4.070e+01	-3.945e+01
 8.960e+00	-4.106e+01	-3.887e+01	 8.960e+00	-4.106e+01	-3.980e+01
 9.000e+00	-4.142e+01	-3.922e+01	 9.000e+00	-4.142e+01	-4.016e+01
 9.040e+00	-4.178e+01	-3.957e+01	 9.040e+00	-4.178e+01	-4.051e+01
 9.080e+00	-4.214e+01	-3.993e+01	 9.080e+00	-4.214e+01	-4.087e+01
 9.120e+00	-4.251e+01	-4.029e+01	 9.120e+00	-4.251e+01	-4.123e+01
 9.160e+00	-4.287e+01	-4.064e+01	 9.160e+00	-4.287e+01	-4.158e+01
 9.200e+00	-4.324e+01	-4.100e+01	 9.200e+00	-4.324e+01	-4.195e+01
 9.240e+00	-4.361e+01	-4.136e+01	 9.240e+00	-4.361e+01	-4.231e+01
 9.280e+00	-4.398e+01	-4.173e+01	 9.280e+00	-4.398e+01	-4.267e+01
 9.320e+00	-4.435e+01	-4.209e+01	 9.320e+00	-4.435e+01	-4.304e+01
 9.360e+00	-4.472e+01	-4.246e+01	 9.360e+00	-4.472e+01	-4.340e+01
 9.400e+00	-4.510e+01	-4.282e+01	 9.400e+00	-4.510e+01	-4.377e+01
 9.440e+00	-4.548e+01	-4.319e+01	 9.440e+00	-4.548e+01	-4.414e+01
 9.480e+00	-4.585e+01	-4.356e+01	 9.480e+00	-4.585e+01	-4.452e+01
 9.520e+00	-4.623e+01	-4.394e+01	 9.520e+00	-4.623e+01	-4.489e+01
 9.560e+00	-4.662e+01	-4.431e+01	 9.560e+00	-4.662e+01	-4.527e+01
 9.600e+00	-4.700e+01	-4.468e+01	 9.600e+00	-4.700e+01	-4.564e+01
 9.640e+00	-4.738e+01	-4.506e+01	 9.640e+00	-4.738e+01	-4.602e+01
 9.680e+00	-4.777e+01	-4.544e+01	 9.680e+00	-4.777e+01	-4.640e+01
 9.720e+00	-4.816e+01	-4.582e+01	 9.720e+00	-4.816e+01	-4.678e+01
 9.760e+00	-4.855e+01	-4.620e+01	 9.760e+00	-4.855e+01	-4.717e+01
 9.800e+00	-4.894e+01	-4.659e+01	 9.800e+00	-4.894e+01	-4.755e+01
 9.840e+00	-4.933e+01	-4.697e+01	 9.840e+00	-4.933e+01	-4.794e+01
 9.880e+00	-4.973e+01	-4.736e+01	 9.880e+00	-4.973e+01	-4.833e+01
 9.920e+00	-5.012e+01	-4.775e+01	 9.920e+00	-5.012e+01	-4.872e+01
 9.960e+00	-5.052e+01	-4.814e+01	 9.960e+00	-5.052e+01	-4.911e+01
 1.000e+01	-5.092e+01	-4.853e+01	 1.000e+01	-5.092e+01	-4.950e+01
 1.004e+01	-5.132e+01	-4.892e+01	 1.004e+01	-5.132e+01	-4.990e+01
 1.008e+01	-5.172e+01	-4.932e+01	 1.008e+01	-5.172e+01	-5.029e+01
 1.012e+01	-5.213e+01	-4.972e+01	 1.012e+01	-5.213e+01	-5.069e+01
 1.016e+01	-5.253e+01	-5.011e+01	 1.016e+01	-5.253e+01	-5.109e+01
 1.020e+01	-5.294e+01	-5.051e+01	 1.020e+01	-5.294e+01	-5.149e+01
 1.024e+01	-5.335e+01	-5.092e+01	 1.024e+01	-5.335e+01	-5.189e+01
 1.028e+01	-5.376e+01	-5.132e+01	 1.028e+01	-5.376e+01	-5.230e+01
 1.032e+01	-5.417e+01	-5.172e+01	 1.032e+01	-5.417e+01	-5.270e+01
 1.036e+01	-5.458e+01	-5.213e+01	 1.036e+01	-5.458e+01	-5.311e+01
 1.040e+01	-5.500e+01	-5.254e+01	 1.040e+01	-5.500e+01	-5.352e+01
 1.044e+01	-5.542e+01	-5.295e+01	 1.044e+01	-5.542e+01	-5.393e+01
 1.048e+01	-5.583e+01	-5.336e+01	 1.048e+01	-5.583e+01	-5.434e+01
 1.052e+01	-5.625e+01	-5.377e+01	 1.052e+01	-5.625e+01	-5.476e+01
 1.056e+01	-5.668e+01	-5.419e+01	 1.056e+01	-5.668e+01	-5.517e+01
 1.060e+01	-5.710e+01	-5.460e+01	 1.060e+01	-5.710e+01	-5.559e+01
 1.064e+01	-5.752e+01	-5.502e+01	 1.064e+01	-5.752e+01	-5.601e+01
 1.068e+01	-5.795e+01	-5.544e+01	 1.068e+01	-5.795e+01	-5.643e+01
 1.072e+01	-5.838e+01	-5.586e+01	 1.072e+01	-5.838e+01	-5.685e+01
 1.076e+01	-5.881e+01	-5.628e+01	 1.076e+01	-5.881e+01	-5.728e+01
 1.080e+01	-5.924e+01	-5.671e+01	 1.080e+01	-5.924e+01	-5.770e+01
 1.084e+01	-5.967e+01	-5.713e+01	 1.084e+01	-5.967e+01	-5.813e+01
 1.088e+01	-6.011e+01	-5.756e+01	 1.088e+01	-6.011e+01	-5.856e+01
 1.092e+01	-6.054e+01	-5.799e+01	 1.092e+01	-6.054e+01	-5.899e+01
 1.096e+01	-6.098e+01	-5.842e+01	 1.096e+01	-6.098e+01	-5.942e+01
 1.100e+01	-6.142e+01	-5.885e+01	 1.100e+01	-6.142e+01	-5.985e+01
 1.104e+01	-6.186e+01	-5.929e+01	 1.104e+01	-6.186e+01	-6.029e+01
 1.108e+01	-6.230e+01	-5.972e+01	 1.108e+01	-6.230e+01	-6.072e+01
 1.112e+01	-6.275e+01	-6.016e+01	 1.112e+01	-6.275e+01	-6.116e+01
 1.116e+01	-6.319e+01	-6.060e+01	 1.116e+01	-6.319e+01	-6.160e+01
 1.120e+01	-6.364e+01	-6.104e+01	 1.120e+01	-6.364e+01	-6.204e+01
 1.124e+01	-6.409e+01	-6.148e+01	 1.124e+01	-6.409e+01	-6.249e+01
 1.128e+01	-6.454e+01	-6.193e+01	 1.128e+01	-6.454e+01	-6.293e+01
 1.132e+01	-6.499e+01	-6.237e+01	 1.132e+01	-6.499e+01	-6.338e+01
 1.136e+01	-6.544e+01	-6.282e+01	 1.136e+01	-6.544e+01	-6.382e+01
 1.140e+01	-6.590e+01	-6.327e+01	 1.140e+01	-6.590e+01	-6.427e+01
 1.144e+01	-6.636e+01	-6.372e+01	 1.144e+01	-6.636e+01	-6.473e+01
 1.148e+01	-6.681e+01	-6.417e+01	 1.148e+01	-6.681e+01	-6.518e+01
 1.152e+01	-6.727e+01	-6.462e+01	 1.152e+01	-6.727e+01	-6.563e+01
 1.156e+01	-6.774e+01	-6.508e+01	 1.156e+01	-6.774e+01	-6.609e+01
 1.160e+01	-6.820e+01	-6.553e+01	 1.160e+01	-6.820e+01	-6.655e+01
 1.164e+01	-6.866e+01	-6.599e+01	 1.164e+01	-6.866e+01	-6.700e+01
 1.168e+01	-6.913e+01	-6.645e+01	 1.168e+01	-6.913e+01	-6.747e+01
 1.172e+01	-6.960e+01	-6.691e+01	 1.172e+01	-6.960e+01	-6.793e+01
 1.176e+01	-7.007e+01	-6.738e+01	 1.176e+01	-7.007e+01	-6.839e+01
 1.180e+01	-7.054e+01	-6.784e+01	 1.180e+01	-7.054e+01	-6.886e+01
 1.184e+01	-7.101e+01	-6.831e+01	 1.184e+01	-7.101e+01	-6.933e+01
 1.188e+01	-7.149e+01	-6.878e+01	 1.188e+01	-7.149e+01	-6.979e+01
 1.192e+01	-7.196e+01	-6.925e+01	 1.192e+01	-7.196e+01	-7.026e+01
 1.196e+01	-7.244e+01	-6.972e+01	 1.196e+01	-7.244e+01	-7.074e+01
 1.200e+01	-7.292e+01	-7.019e+01	 1.200e+01	-7.292e+01	-7.121e+01
 1.204e+01	-7.340e+01	-7.067e+01	 1.204e+01	-7.340e+01	-7.169e+01
 1.208e+01	-7.388e+01	-7.114e+01	 1.208e+01	-7.388e+01	-7.216e+01
 1.212e+01	-7.437e+01	-7.162e+01	 1.212e+01	-7.437e+01	-7.264e+01
 1.216e+01	-7.485e+01	-7.210e+01	 1.216e+01	-7.485e+01	-7.312e+01
 1.220e+01	-7.534e+01	-7.258e+01	 1.220e+01	-7.534e+01	-7.360e+01
 1.224e+01	-7.583e+01	-7.306e+01	 1.224e+01	-7.583e+01	-7.409e+01
 1.228e+01	-7.632e+01	-7.355e+01	 1.228e+01	-7.632e+01	-7.457e+01
 1.232e+01	-7.681e+01	-7.403e+01	 1.232e+01	-7.681e+01	-7.506e+01
 1.236e+01	-7.730e+01	-7.452e+01	 1.236e+01	-7.730e+01	-7.555e+01
 1.240e+01	-7.780e+01	-7.501e+01	 1.240e+01	-7.780e+01	-7.604e+01
 1.244e+01	-7.830e+01	-7.550e+01	 1.244e+01	-7.830e+01	-7.653e+01
 1.248e+01	-7.879e+01	-7.599e+01	 1.248e+01	-7.879e+01	-7.702e+01
 1.252e+01	-7.929e+01	-7.649e+01	 1.252e+01	-7.929e+01	-7.751e+01
 1.256e+01	-7.980e+01	-7.698e+01	 1.256e+01	-7.980e+01	-7.801e+01
 1.260e+01	-8.030e+01	-7.748e+01	 1.260e+01	-8.030e+01	-7.851e+01
 1.264e+01	-8.080e+01	-7.798e+01	 1.264e+01	-8.080e+01	-7.901e+01
 1.268e+01	-8.131e+01	-7.848e+01	 1.268e+01	-8.131e+01	-7.951e+01
 1.272e+01	-8.182e+01	-7.898e+01	 1.272e+01	-8.182e+01	-8.001e+01
 1.276e+01	-8.233e+01	-7.948e+01	 1.276e+01	-8.233e+01	-8.052e+01
 1.280e+01	-8.284e+01	-7.999e+01	 1.280e+01	-8.284e+01	-8.102e+01
 1.284e+01	-8.335e+01	-8.050e+01	 1.284e+01	-8.335e+01	-8.153e+01
 1.288e+01	-8.387e+01	-8.100e+01	 1.288e+01	-8.387e+01	-8.204e+01
 1.292e+01	-8.438e+01	-8.151e+01	 1.292e+01	-8.438e+01	-8.255e+01
 1.296e+01	-8.490e+01	-8.203e+01	 1.296e+01	-8.490e+01	-8.306e+01
 1.300e+01	-8.542e+01	-8.254e+01	 1.300e+01	-8.542e+01	-8.358e+01
 1.304e+01	-8.594e+01	-8.305e+01	 1.304e+01	-8.594e+01	-8.409e+01
 1.308e+01	-8.646e+01	-8.357e+01	 1.308e+01	-8.646e+01	-8.461e+01
 1.312e+01	-8.699e+01	-8.409e+01	 1.312e+01	-8.699e+01	-8.513e+01
 1.316e+01	-8.751e+01	-8.461e+01	 1.316e+01	-8.751e+01	-8.565e+01
 1.320e+01	-8.804e+01	-8.513e+01	 1.320e+01	-8.804e+01	-8.617e+01
 1.324e+01	-8.857e+01	-8.565e+01	 1.324e+01	-8.857e+01	-8.669e+01
 1.328e+01	-8.910e+01	-8.618e+01	 1.328e+01	-8.910e+01	-8.722e+01
 1.332e+01	-8.963e+01	-8.670e+01	 1.332e+01	-8.963e+01	-8.775e+01
 1.336e+01	-9.016e+01	-8.723e+01	 1.336e+01	-9.016e+01	-8.827e+01
 1.340e+01	-9.070e+01	-8.776e+01	 1.340e+01	-9.070e+01	-8.880e+01
 1.344e+01	-9.124e+01	-8.829e+01	 1.344e+01	-9.124e+01	-8.934e+01
 1.348e+01	-9.177e+01	-8.883e+01	 1.348e+01	-9.177e+01	-8.987e+01
 1.352e+01	-9.231e+01	-8.936e+01	 1.352e+01	-9.231e+01	-9.040e+01
 1.356e+01	-9.286e+01	-8.990e+01	 1.356e+01	-9.286e+01	-9.094e+01
 1.360e+01	-9.340e+01	-9.043e+01	 1.360e+01	-9.340e+01	-9.148e+01
 1.364e+01	-9.394e+01	-9.097e+01	 1.364e+01	-9.394e+01	-9.202e+01
 1.368e+01	-9.449e+01	-9.151e+01	 1.368e+01	-9.449e+01	-9.256e+01
 1.372e+01	-9.504e+01	-9.206e+01	 1.372e+01	-9.504e+01	-9.310e+01
 1.376e+01	-9.559e+01	-9.260e+01	 1.376e+01	-9.559e+01	-9.365e+01
 1.380e+01	-9.614e+01	-9.315e+01	 1.380e+01	-9.614e+01	-9.419e+01
 1.384e+01	-9.669e+01	-9.369e+01	 1.384e+01	-9.669e+01	-9.474e+01
 1.388e+01	-9.725e+01	-9.424e+01	 1.388e+01	-9.725e+01	-9.529e+01
 1.392e+01	-9.780e+01	-9.479e+01	 1.392e+01	-9.780e+01	-9.584e+01
 1.396e+01	-9.836e+01	-9.534e+01	 1.396e+01	-9.836e+01	-9.640e+01
 1.400e+01	-9.892e+01	-9.590e+01	 1.400e+01	-9.892e+01	-9.695e+01
 1.404e+01	-9.948e+01	-9.645e+01	 1.404e+01	-9.948e+01	-9.751e+01
 1.408e+01	-1.000e+02	-9.701e+01	 1.408e+01	-1.000e+02	-9.806e+01
 1.412e+01	-1.006e+02	-9.757e+01	 1.412e+01	-1.006e+02	-9.862e+01
 1.416e+01	-1.012e+02	-9.813e+01	 1.416e+01	-1.012e+02	-9.918e+01
 1.420e+01	-1.017e+02	-9.869e+01	 1.420e+01	-1.017e+02	-9.974e+01
 1.424e+01	-1.023e+02	-9.925e+01	 1.424e+01	-1.023e+02	-1.003e+02
 1.428e+01	-1.029e+02	-9.982e+01	 1.428e+01	-1.029e+02	-1.009e+02
 1.432e+01	-1.035e+02	-1.004e+02	 1.432e+01	-1.035e+02	-1.014e+02
 1.436e+01	-1.040e+02	-1.010e+02	 1.436e+01	-1.040e+02	-1.020e+02
 1.440e+01	-1.046e+02	-1.015e+02	 1.440e+01	-1.046e+02	-1.026e+02
 1.444e+01	-1.052e+02	-1.021e+02	 1.444e+01	-1.052e+02	-1.032e+02
 1.448e+01	-1.058e+02	-1.027e+02	 1.448e+01	-1.058e+02	-1.037e+02
 1.452e+01	-1.063e+02	-1.032e+02	 1.452e+01	-1.063e+02	-1.043e+02
 1.456e+01	-1.069e+02	-1.038e+02	 1.456e+01	-1.069e+02	-1.049e+02
 1.460e+01	-1.075e+02	-1.044e+02	 1.460e+01	-1.075e+02	-1.055e+02
 1.464e+01	-1.081e+02	-1.050e+02	 1.464e+01	-1.081e+02	-1.060e+02
 1.468e+01	-1.087e+02	-1.056e+02	 1.468e+01	-1.087e+02	-1.066e+02
 1.472e+01	-1.093e+02	-1.061e+02	 1.472e+01	-1.093e+02	-1.072e+02
 1.476e+01	-1.098e+02	-1.067e+02	 1.476e+01	-1.098e+02	-1.078e+02
 1.480e+01	-1.104e+02	-1.073e+02	 1.480e+01	-1.104e+02	-1.084e+02
 1.484e+01	-1.110e+02	-1.079e+02	 1.484e+01	-1.110e+02	-1.090e+02
 1.488e+01	-1.116e+02	-1.085e+02	 1.488e+01	-1.116e+02	-1.096e+02
 1.492e+01	-1.122e+02	-1.091e+02	 1.492e+01	-1.122e+02	-1.101e+02
 1.496e+01	-1.128e+02	-1.097e+02	 1.496e+01	-1.128e+02	-1.107e+02
 1.500e+01	-1.134e+02	-1.103e+02	 1.500e+01	-1.134e+02	-1.113e+02
 1.504e+01	-1.140e+02	-1.109e+02	 1.504e+01	-1.140e+02	-1.119e+02
 1.508e+01	-1.146e+02	-1.115e+02	 1.508e+01	-1.146e+02	-1.125e+02
 1.512e+01	-1.152e+02	-1.121e+02	 1.512e+01	-1.152e+02	-1.131e+02
 1.516e+01	-1.158e+02	-1.127e+02	 1.516e+01	-1.158e+02	-1.137e+02
 1.520e+01	-1.164e+02	-1.133e+02	 1.520e+01	-1.164e+02	-1.143e+02
 1.524e+01	-1.170e+02	-1.139e+02	 1.524e+01	-1.170e+02	-1.149e+02
 1.528e+01	-1.177e+02	-1.145e+02	 1.528e+01	-1.177e+02	-1.155e+02
 1.532e+01	-1.183e+02	-1.151e+02	 1.532e+01	-1.183e+02	-1.161e+02
 1.536e+01	-1.189e+02	-1.157e+02	 1.536e+01	-1.189e+02	-1.168e+02
 1.540e+01	-1.195e+02	-1.163e+02	 1.540e+01	-1.195e+02	-1.174e+02
 1.544e+01	-1.201e+02	-1.169e+02	 1.544e+01	-1.201e+02	-1.180e+02
 1.548e+01	-1.207e+02	-1.175e+02	 1.548e+01	-1.207e+02	-1.186e+02
 1.552e+01	-1.214e+02	-1.181e+02	 1.552e+01	-1.214e+02	-1.192e+02
 1.556e+01	-1.220e+02	-1.188e+02	 1.556e+01	-1.220e+02	-1.198e+02
 1.560e+01	-1.226e+02	-1.194e+02	 1.560e+01	-1.226e+02	-1.204e+02
 1.564e+01	-1.232e+02	-1.200e+02	 1.564e+01	-1.232e+02	-1.211e+02
 1.568e+01	-1.239e+02	-1.206e+02	 1.568e+01	-1.239e+02	-1.217e+02
 1.572e+01	-1.245e+02	-1.212e+02	 1.572e+01	-1.245e+02	-1.223e+02
 1.576e+01	-1.251e+02	-1.219e+02	 1.576e+01	-1.251e+02	-1.229e+02
 1.580e+01	-1.257e+02	-1.225e+02	 1.580e+01	-1.257e+02	-1.236e+02
 1.584e+01	-1.264e+02	-1.231e+02	 1.584e+01	-1.264e+02	-1.242e+02
 1.588e+01	-1.270e+02	-1.237e+02	 1.588e+01	-1.270e+02	-1.248e+02
 1.592e+01	-1.276e+02	-1.244e+02	 1.592e+01	-1.276e+02	-1.254e+02
 1.596e+01	-1.283e+02	-1.250e+02	 1.596e+01	-1.283e+02	-1.261e+02
 1.600e+01	-1.289e+02	-1.256e+02	 1.600e+01	-1.289e+02	-1.267e+02
 1.604e+01	-1.296e+02	-1.263e+02	 1.604e+01	-1.296e+02	-1.274e+02
 1.608e+01	-1.302e+02	-1.269e+02	 1.608e+01	-1.302e+02	-1.280e+02
 1.612e+01	-1.308e+02	-1.276e+02	 1.612e+01	-1.308e+02	-1.286e+02
 1.616e+01	-1.315e+02	-1.282e+02	 1.616e+01	-1.315e+02	-1.293e+02
 1.620e+01	-1.321e+02	-1.288e+02	 1.620e+01	-1.321e+02	-1.299e+02
 1.624e+01	-1.328e+02	-1.295e+02	 1.624e+01	-1.328e+02	-1.306e+02
 1.628e+01	-1.334e+02	-1.301e+02	 1.628e+01	-1.334e+02	-1.312e+02
 1.632e+01	-1.341e+02	-1.308e+02	 1.632e+01	-1.341e+02	-1.319e+02
 1.636e+01	-1.347e+02	-1.314e+02	 1.636e+01	-1.347e+02	-1.325e+02
 1.640e+01	-1.354e+02	-1.321e+02	 1.640e+01	-1.354e+02	-1.332e+02
 1.644e+01	-1.361e+02	-1.327e+02	 1.644e+01	-1.361e+02	-1.338e+02
 1.648e+01	-1.367e+02	-1.334e+02	 1.648e+01	-1.367e+02	-1.345e+02
 1.652e+01	-1.374e+02	-1.340e+02	 1.652e+01	-1.374e+02	-1.351e+02
 1.656e+01	-1.380e+02	-1.347e+02	 1.656e+01	-1.380e+02	-1.358e+02
 1.660e+01	-1.387e+02	-1.354e+02	 1.660e+01	-1.387e+02	-1.364e+02
 1.664e+01	-1.394e+02	-1.360e+02	 1.664e+01	-1.394e+02	-1.371e+02
 1.668e+01	-1.400e+02	-1.367e+02	 1.668e+01	-1.400e+02	-1.378e+02
 1.672e+01	-1.407e+02	-1.373e+02	 1.672e+01	-1.407e+02	-1.384e+02
 1.676e+01	-1.414e+02	-1.380e+02	 1.676e+01	-1.414e+02	-1.391e+02
 1.680e+01	-1.420e+02	-1.387e+02	 1.680e+01	-1.420e+02	-1.397e+02
 1.684e+01	-1.427e+02	-1.393e+02	 1.684e+01	-1.427e+02	-1.404e+02
 1.688e+01	-1.434e+02	-1.400e+02	 1.688e+01	-1.434e+02	-1.411e+02
 1.692e+01	-1.441e+02	-1.407e+02	 1.692e+01	-1.441e+02	-1.418e+02
 1.696e+01	-1.447e+02	-1.413e+02	 1.696e+01	-1.447e+02	-1.424e+02
 1.700e+01	-1.454e+02	-1.420e+02	 1.700e+01	-1.454e+02	-1.431e+02
 1.704e+01	-1.461e+02	-1.427e+02	 1.704e+01	-1.461e+02	-1.438e+02
 1.708e+01	-1.468e+02	-1.434e+02	 1.708e+01	-1.468e+02	-1.445e+02
 1.712e+01	-1.475e+02	-1.441e+02	 1.712e+01	-1.475e+02	-1.451e+02
 1.716e+01	-1.482e+02	-1.447e+02	 1.716e+01	-1.482e+02	-1.458e+02
 1.720e+01	-1.488e+02	-1.454e+02	 1.720e+01	-1.488e+02	-1.465e+02
 1.724e+01	-1.495e+02	-1.461e+02	 1.724e+01	-1.495e+02	-1.472e+02
 1.728e+01	-1.502e+02	-1.468e+02	 1.728e+01	-1.502e+02	-1.479e+02
 1.732e+01	-1.509e+02	-1.475e+02	 1.732e+01	-1.509e+02	-1.486e+02
 1.736e+01	-1.516e+02	-1.482e+02	 1.736e+01	-1.516e+02	-1.493e+02
 1.740e+01	-1.523e+02	-1.489e+02	 1.740e+01	-1.523e+02	-1.499e+02
 1.744e+01	-1.530e+02	-1.496e+02	 1.744e+01	-1.530e+02	-1.506e+02
 1.748e+01	-1.537e+02	-1.502e+02	 1.748e+01	-1.537e+02	-1.513e+02
 1.752e+01	-1.544e+02	-1.509e+02	 1.752e+01	-1.544e+02	-1.520e+02
 1.756e+01	-1.551e+02	-1.516e+02	 1.756e+01	-1.551e+02	-1.527e+02
 1.760e+01	-1.558e+02	-1.523e+02	 1.760e+01	-1.558e+02	-1.534e+02
 1.764e+01	-1.565e+02	-1.530e+02	 1.764e+01	-1.565e+02	-1.541e+02
 1.768e+01	-1.572e+02	-1.537e+02	 1.768e+01	-1.572e+02	-1.548e+02
 1.772e+01	-1.579e+02	-1.544e+02	 1.772e+01	-1.579e+02	-1.555e+02
 1.776e+01	-1.586e+02	-1.551e+02	 1.776e+01	-1.586e+02	-1.562e+02
 1.780e+01	-1.593e+02	-1.559e+02	 1.780e+01	-1.593e+02	-1.569e+02
 1.784e+01	-1.601e+02	-1.566e+02	 1.784e+01	-1.601e+02	-1.577e+02
 1.788e+01	-1.608e+02	-1.573e+02	 1.788e+01	-1.608e+02	-1.584e+02
 1.792e+01	-1.615e+02	-1.580e+02	 1.792e+01	-1.615e+02	-1.591e+02
 1.796e+01	-1.622e+02	-1.587e+02	 1.796e+01	-1.622e+02	-1.598e+02
 1.800e+01	-1.629e+02	-1.594e+02	 1.800e+01	-1.629e+02	-1.605e+02
 1.804e+01	-1.636e+02	-1.601e+02	 1.804e+01	-1.636e+02	-1.612e+02
 1.808e+01	-1.644e+02	-1.608e+02	 1.808e+01	-1.644e+02	-1.619e+02
 1.812e+01	-1.651e+02	-1.616e+02	 1.812e+01	-1.651e+02	-1.627e+02
 1.816e+01	-1.658e+02	-1.623e+02	 1.816e+01	-1.658e+02	-1.634e+02
 1.820e+01	-1.665e+02	-1.630e+02	 1.820e+01	-1.665e+02	-1.641e+02
 1.824e+01	-1.673e+02	-1.637e+02	 1.824e+01	-1.673e+02	-1.648e+02
 1.828e+01	-1.680e+02	-1.645e+02	 1.828e+01	-1.680e+02	-1.656e+02
 1.832e+01	-1.687e+02	-1.652e+02	 1.832e+01	-1.687e+02	-1.663e+02
 1.836e+01	-1.695e+02	-1.659e+02	 1.836e+01	-1.695e+02	-1.670e+02
 1.840e+01	-1.702e+02	-1.667e+02	 1.840e+01	-1.702e+02	-1.677e+02
 1.844e+01	-1.709e+02	-1.674e+02	 1.844e+01	-1.709e+02	-1.685e+02
 1.848e+01	-1.717e+02	-1.681e+02	 1.848e+01	-1.717e+02	-1.692e+02
 1.852e+01	-1.724e+02	-1.689e+02	 1.852e+01	-1.724e+02	-1.699e+02
 1.856e+01	-1.732e+02	-1.696e+02	 1.856e+01	-1.732e+02	-1.707e+02
 1.860e+01	-1.739e+02	-1.703e+02	 1.860e+01	-1.739e+02	-1.714e+02
 1.864e+01	-1.746e+02	-1.711e+02	 1.864e+01	-1.746e+02	-1.722e+02
 1.868e+01	-1.754e+02	-1.718e+02	 1.868e+01	-1.754e+02	-1.729e+02
 1.872e+01	-1.761e+02	-1.726e+02	 1.872e+01	-1.761e+02	-1.736e+02
 1.876e+01	-1.769e+02	-1.733e+02	 1.876e+01	-1.769e+02	-1.744e+02
 1.880e+01	-1.776e+02	-1.740e+02	 1.880e+01	-1.776e+02	-1.751e+02
 1.884e+01	-1.784e+02	-1.748e+02	 1.884e+01	-1.784e+02	-1.759e+02
 1.888e+01	-1.791e+02	-1.755e+02	 1.888e+01	-1.791e+02	-1.766e+02
 1.892e+01	-1.799e+02	-1.763e+02	 1.892e+01	-1.799e+02	-1.774e+02
 1.896e+01	-1.807e+02	-1.771e+02	 1.896e+01	-1.807e+02	-1.781e+02
 1.900e+01	-1.814e+02	-1.778e+02	 1.900e+01	-1.814e+02	-1.789e+02
 1.904e+01	-1.822e+02	-1.786e+02	 1.904e+01	-1.822e+02	-1.797e+02
 1.908e+01	-1.829e+02	-1.793e+02	 1.908e+01	-1.829e+02	-1.804e+02
 1.912e+01	-1.837e+02	-1.801e+02	 1.912e+01	-1.837e+02	-1.812e+02
 1.916e+01	-1.845e+02	-1.808e+02	 1.916e+01	-1.845e+02	-1.819e+02
 1.920e+01	-1.852e+02	-1.816e+02	 1.920e+01	-1.852e+02	-1.827e+02
 1.924e+01	-1.860e+02	-1.824e+02	 1.924e+01	-1.860e+02	-1.835e+02
 1.928e+01	-1.868e+02	-1.831e+02	 1.928e+01	-1.868e+02	-1.842e+02
 1.932e+01	-1.876e+02	-1.839e+02	 1.932e+01	-1.876e+02	-1.850e+02
 1.936e+01	-1.883e+02	-1.847e+02	 1.936e+01	-1.883e+02	-1.858e+02
 1.940e+01	-1.891e+02	-1.854e+02	 1.940e+01	-1.891e+02	-1.865e+02
 1.944e+01	-1.899e+02	-1.862e+02	 1.944e+01	-1.899e+02	-1.873e+02
 1.948e+01	-1.907e+02	-1.870e+02	 1.948e+01	-1.907e+02	-1.881e+02
 1.952e+01	-1.914e+02	-1.878e+02	 1.952e+01	-1.914e+02	-1.889e+02
 1.956e+01	-1.922e+02	-1.885e+02	 1.956e+01	-1.922e+02	-1.896e+02
 1.960e+01	-1.930e+02	-1.893e+02	 1.960e+01	-1.930e+02	-1.904e+02
 1.964e+01	-1.938e+02	-1.901e+02	 1.964e+01	-1.938e+02	-1.912e+02
 1.968e+01	-1.946e+02	-1.909e+02	 1.968e+01	-1.946e+02	-1.920e+02
 1.972e+01	-1.954e+02	-1.917e+02	 1.972e+01	-1.954e+02	-1.928e+02
 1.976e+01	-1.961e+02	-1.925e+02	 1.976e+01	-1.961e+02	-1.936e+02
 1.980e+01	-1.969e+02	-1.932e+02	 1.980e+01	-1.969e+02	-1.943e+02
 1.984e+01	-1.977e+02	-1.940e+02	 1.984e+01	-1.977e+02	-1.951e+02
 1.988e+01	-1.985e+02	-1.948e+02	 1.988e+01	-1.985e+02	-1.959e+02
 1.992e+01	-1.993e+02	-1.956e+02	 1.992e+01	-1.993e+02	-1.967e+02
 1.996e+01	-2.001e+02	-1.964e+02	 1.996e+01	-2.001e+02	-1.975e+02
 2.000e+01	-2.009e+02	-1.972e+02	 2.000e+01	-2.009e+02	-1.983e+02


==> Tables/GMIvsr.txt <==
r	Igmi_unknownW	Igmi_unknownW_approx	Igmi_additiveW	Igmi_additiveW_approx
0.000e+00	5.000e-01	5.000e-01	5.000e-01	5.000e-01
1.000e-06	4.988e-01	4.988e-01	4.993e-01	4.993e-01
1.259e-06	4.986e-01	4.986e-01	4.992e-01	4.992e-01
1.585e-06	4.984e-01	4.984e-01	4.991e-01	4.991e-01
1.995e-06	4.982e-01	4.982e-01	4.990e-01	4.990e-01
2.512e-06	4.980e-01	4.980e-01	4.989e-01	4.989e-01
3.162e-06	4.978e-01	4.978e-01	4.987e-01	4.987e-01
3.981e-06	4.975e-01	4.975e-01	4.986e-01	4.986e-01
5.012e-06	4.972e-01	4.972e-01	4.984e-01	4.984e-01
6.310e-06	4.969e-01	4.969e-01	4.982e-01	4.982e-01
7.943e-06	4.965e-01	4.965e-01	4.980e-01	4.980e-01
1.000e-05	4.961e-01	4.960e-01	4.977e-01	4.977e-01
1.259e-05	4.956e-01	4.956e-01	4.975e-01	4.974e-01
1.585e-05	4.950e-01	4.950e-01	4.971e-01	4.971e-01
1.995e-05	4.944e-01	4.944e-01	4.968e-01	4.968e-01
2.512e-05	4.938e-01	4.937e-01	4.964e-01	4.964e-01
3.162e-05	4.930e-01	4.930e-01	4.960e-01	4.959e-01
3.981e-05	4.922e-01	4.921e-01	4.955e-01	4.954e-01
5.012e-05	4.912e-01	4.912e-01	4.949e-01	4.949e-01
6.310e-05	4.901e-01	4.901e-01	4.943e-01	4.943e-01
7.943e-05	4.889e-01	4.889e-01	4.937e-01	4.936e-01
1.000e-04	4.876e-01	4.875e-01	4.929e-01	4.928e-01
1.259e-04	4.861e-01	4.860e-01	4.920e-01	4.919e-01
1.585e-04	4.844e-01	4.843e-01	4.911e-01	4.909e-01
1.995e-04	4.825e-01	4.824e-01	4.900e-01	4.898e-01
2.512e-04	4.804e-01	4.802e-01	4.888e-01	4.886e-01
3.162e-04	4.781e-01	4.778e-01	4.875e-01	4.872e-01
3.981e-04	4.755e-01	4.751e-01	4.860e-01	4.856e-01
5.012e-04	4.725e-01	4.720e-01	4.844e-01	4.839e-01
6.310e-04	4.692e-01	4.686e-01	4.825e-01	4.819e-01
7.943e-04	4.656e-01	4.648e-01	4.805e-01	4.797e-01
1.000e-03	4.615e-01	4.605e-01	4.782e-01	4.772e-01
1.259e-03	4.569e-01	4.557e-01	4.757e-01	4.744e-01
1.585e-03	4.518e-01	4.503e-01	4.729e-01	4.713e-01
1.995e-03	4.461e-01	4.442e-01	4.698e-01	4.678e-01
2.512e-03	4.398e-01	4.374e-01	4.664e-01	4.638e-01
3.162e-03	4.327e-01	4.297e-01	4.626e-01	4.594e-01
3.981e-03	4.249e-01	4.212e-01	4.584e-01	4.545e-01
5.012e-03	4.163e-01	4.115e-01	4.538e-01	4.489e-01
6.310e-03	4.066e-01	4.008e-01	4.488e-01	4.427e-01
7.943e-03	3.960e-01	3.886e-01	4.433e-01	4.357e-01
1.000e-02	3.842e-01	3.751e-01	4.372e-01	4.279e-01


==> Tables/Ratesvsr_J.txt <==
r	Igmi_unknownW	Igmi_unknownW_approx	Igmi_additiveW	Igmi_additiveW_approx	Ilm_unknownW
0.000e+00	5.000e-01	5.000e-01	5.000e-01	5.000e-01	5.000e-01
1.000e-06	4.988e-01	4.988e-01	Inf	4.993e-01	Inf%4.988e-01
1.259e-06	4.986e-01	4.986e-01	Inf	4.992e-01	Inf%4.986e-01
1.585e-06	4.984e-01	4.984e-01	Inf	4.991e-01	Inf%4.984e-01
1.995e-06	4.982e-01	4.982e-01	Inf	4.990e-01	Inf%4.982e-01
2.512e-06	4.980e-01	4.980e-01	Inf	4.989e-01	Inf%4.980e-01
3.162e-06	4.978e-01	4.978e-01	Inf	4.987e-01	Inf%4.978e-01
3.981e-06	4.975e-01	4.975e-01	Inf	4.986e-01	Inf%4.975e-01
5.012e-06	4.972e-01	4.972e-01	Inf	4.984e-01	Inf%4.972e-01
6.310e-06	4.969e-01	4.969e-01	Inf	4.982e-01	Inf%4.969e-01
7.943e-06	4.965e-01	4.965e-01	Inf	4.980e-01	Inf%4.965e-01
1.000e-05	4.961e-01	4.960e-01	4.977e-01	4.977e-01	4.961e-01
1.259e-05	4.956e-01	4.956e-01	Inf	4.974e-01	Inf%4.956e-01
1.585e-05	4.950e-01	4.950e-01	Inf	4.971e-01	Inf%4.950e-01
1.995e-05	4.944e-01	4.944e-01	Inf	4.968e-01	Inf%4.944e-01
2.512e-05	4.938e-01	4.937e-01	Inf	4.964e-01	Inf%4.938e-01
3.162e-05	4.930e-01	4.930e-01	Inf	4.959e-01	Inf%4.930e-01
3.981e-05	4.922e-01	4.921e-01	Inf	4.954e-01	Inf%4.922e-01
5.012e-05	4.912e-01	4.912e-01	4.949e-01	4.949e-01	4.912e-01
6.310e-05	4.901e-01	4.901e-01	Inf	4.943e-01	Inf%4.902e-01
7.943e-05	4.889e-01	4.889e-01	Inf	4.936e-01	Inf%4.890e-01
1.000e-04	4.876e-01	4.875e-01	4.929e-01	4.928e-01	4.876e-01
1.259e-04	4.861e-01	4.860e-01	Inf	4.919e-01	Inf%4.861e-01
1.585e-04	4.844e-01	4.843e-01	Inf	4.909e-01	Inf%4.845e-01
1.995e-04	4.825e-01	4.824e-01	4.900e-01	4.898e-01	4.826e-01
2.512e-04	4.804e-01	4.802e-01	Inf	4.886e-01	Inf%4.805e-01
3.162e-04	4.781e-01	4.778e-01	4.875e-01	4.872e-01	4.782e-01
3.981e-04	4.755e-01	4.751e-01	Inf	4.856e-01	Inf%4.756e-01
5.012e-04	4.725e-01	4.720e-01	4.844e-01	4.839e-01	4.727e-01
6.310e-04	4.692e-01	4.686e-01	4.825e-01	4.819e-01	4.694e-01
7.943e-04	4.656e-01	4.648e-01	4.805e-01	4.797e-01	4.658e-01
1.000e-03	4.615e-01	4.605e-01	4.782e-01	4.772e-01	4.618e-01
1.259e-03	4.569e-01	4.557e-01	4.757e-01	4.744e-01	4.573e-01
1.585e-03	4.518e-01	4.503e-01	4.729e-01	4.713e-01	4.523e-01
1.995e-03	4.461e-01	4.442e-01	4.698e-01	4.678e-01	4.467e-01
2.512e-03	4.398e-01	4.374e-01	4.664e-01	4.638e-01	4.405e-01
3.162e-03	4.327e-01	4.297e-01	4.626e-01	4.594e-01	4.336e-01
3.981e-03	4.249e-01	4.212e-01	4.584e-01	4.545e-01	4.260e-01
5.012e-03	4.163e-01	4.115e-01	4.538e-01	4.489e-01	4.176e-01
6.310e-03	4.066e-01	4.008e-01	4.488e-01	4.427e-01	4.083e-01
7.943e-03	3.960e-01	3.886e-01	4.433e-01	4.357e-01	3.981e-01
1.000e-02	3.842e-01	3.751e-01	4.372e-01	4.279e-01	3.868e-01


==> Tables/Ratesvsr_J_opt.txt <==
r	Igmi_opt
0.001	0.4772
0.0020  0.4678             
0.0040  0.4545
0.0060  0.4440
0.0080	0.4352
0.01	0.4280
